Low Dynamic Range for RIS-aided Bistatic Integrated Sensing and Communication

The following paper presents a reconfigurable intelligent surface (RIS)-aided integrated sensing and communication (ISAC) system model scenario, where a base station communicates with a user, and a bi-static sensing unit, i.e. the passive radar (PR), senses targets using downlink signals. Given that the RIS aids with communication and sensing tasks, this paper introduces new interfering paths that can overwhelm the PR with unnecessarily high power, namely the path interference (PI), \textit{which is itself a combination of two interfering paths, the direct path interference (DPI) and the reflected path interference (RPI)}. For this, we formulate an optimization framework that allows the system to carry on with its ISAC tasks, through analog space-time beamforming at the sensing unit, in collaboration with RIS phase shift and statistical transmit covariance matrix optimization, while minimizing the PI power. As the proposed optimization problem is non-convex, we tailor a block-cyclic coordinate descent (BCCD) method to decouple the non-convex sub-problem from the convex one. A Riemannian conjugate gradient method is devised to generate the RIS and PR space-time beamforming phase shifts per BCCD iteration, while the convex sub-problem is solved via off-the-shelf solvers. Simulation results demonstrate the effectiveness of the proposed solver when compared with benchmarking ones.

==> schematics/4BAC8490-E45C-4618-BA09-C62CAF1D3BDE0.json <==
{"abstractPaths":[{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":0}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":1}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":2}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":3}}},{"brushStrokeCGPaths":["YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwlKTBVJG51bGzeDQ4PEBESExQVFhcYGRobGx0eHyAhHiIfIx4eG18QI1VJQmV6aWVyUGF0aEhhc0NvbnRpbnVvdXNDb3JuZXJzS2V5XxAcVUlCZXppZXJQYXRoSXNSb3VuZGVkUmVjdEtleV8QGVVJQmV6aWVyUGF0aE1pdGVyTGltaXRLZXlfEBxVSUJlemllclBhdGhMaW5lSm9pblN0eWxlS2V5XxAbVUlCZXppZXJQYXRoQ29ybmVyUmFkaXVzS2V5XxAZVUlCZXppZXJQYXRoQ0dQYXRoRGF0YUtleVYkY2xhc3NfEBlVSUJlemllclBhdGhDb3JuZXJNYXNrS2V5XxAYVUlCZXppZXJQYXRoTGluZVdpZHRoS2V5XxAcVUlCZXppZXJQYXRoTGluZURhc2hQaGFzZUtleV8QF1VJQmV6aWVyUGF0aEZsYXRuZXNzS2V5XxAbVUlCZXppZXJQYXRoTGluZUNhcFN0eWxlS2V5XxAjVUlCZXppZXJQYXRoTGluZURhc2hQYXR0ZXJuQ291bnRLZXlfECJVSUJlemllclBhdGhVc2VzRXZlbk9kZEZpbGxSdWxlS2V5CAgiQSAAABAAIgAAAACAAoAEIj+AAAAiPxmZmgjSJhMnKFdOUy5kYXRhTxFAWAAAAAABAAAAuM2CQ5b\/MEQBAAAAAQAAAPJqg0NAKTFEAQAAAAEAAAAsCIRD6VIxRAEAAAABAAAAZqWEQ5J8MUQBAAAAAQAAAJ9ChUM8pjFEAQAAAAEAAADZ34VD5c8xRAEAAAABAAAAE32GQ4\/5MUQBAAAAAQAAAE0ah0M4IzJEAQAAAAEAAACGt4dD4UwyRAEAAAABAAAAwFSIQ4t2MkQBAAAAAQAAAPrxiEM0oDJEAQAAAAEAAAA0j4lD3ckyRAEAAAABAAAAbiyKQ4fzMkQBAAAAAQAAAKfJikMwHTNEAQAAAAEAAADhZotD2kYzRAEAAAABAAAAGwSMQ4NwM0QBAAAAAQAAAFWhjEMsmjNEAQAAAAEAAACPPo1D1sMzRAEAAAABAAAAyNuNQ3\/tM0QBAAAAAQAAAAJ5jkMoFzREAQAAAAEAAAA8Fo9D0kA0RAEAAAABAAAAdrOPQ3tqNEQBAAAAAQAAAK9QkEMllDREAQAAAAEAAADp7ZBDzr00RAEAAAABAAAAI4uRQ3fnNEQBAAAAAQAAAF0okkMhETVEAQAAAAEAAACXxZJDyjo1RAEAAAABAAAA0GKTQ3NkNUQBAAAAAQAAAAoAlEMdjjVEAQAAAAEAAABEnZRDxrc1RAEAAAABAAAAfjqVQ3DhNUQBAAAAAQAAALjXlUMYCzZEAQAAAAEAAAD0dJZDwDQ2RAEAAAABAAAAMBKXQ2heNkQBAAAAAQAAAGuvl0MPiDZEAQAAAAEAAACnTJhDt7E2RAEAAAABAAAA4+mYQ17bNkQBAAAAAQAAAB+HmUMGBTdEAQAAAAEAAABaJJpDrS43RAEAAAABAAAAlsGaQ1VYN0QBAAAAAQAAANJem0P8gTdEAQAAAAEAAAAO\/JtDo6s3RAEAAAABAAAAXZmcQznVN0QBAAAAAQAAAKw2nUPO\/jdEAQAAAAEAAAD7051DYyg4RAEAAAABAAAASnGeQ\/lROEQBAAAAAQAAAJkOn0OOezhEAQAAAAEAAADpq59DJKU4RAEAAAABAAAAOEmgQ7nOOEQBAAAAAQAAAIfmoENP+DhEAQAAAAEAAADWg6FD5CE5RAEAAAABAAAAJSGiQ3lLOUQBAAAAAQAAAHS+okMPdTlEAQAAAAEAAADDW6NDpJ45RAEAAAABAAAAEvmjQzrIOUQBAAAAAQAAAGGWpEPP8TlEAQAAAAEAAACwM6VDZRs6RAEAAAABAAAA\/9ClQ\/pEOkQBAAAAAQAAAE5upkOQbjpEAQAAAAEAAACdC6dDJZg6RAEAAAABAAAA7KinQ7rBOkQBAAAAAQAAADtGqENQ6zpEAQAAAAEAAACK46hD5RQ7RAEAAAABAAAA2YCpQ3s+O0QBAAAAAQAAACgeqkMQaDtEAQAAAAEAAAB3u6pDppE7RAEAAAABAAAAxlirQzu7O0QBAAAAAQAAABb2q0PQ5DtEAQAAAAEAAABlk6xDZg48RAEAAAABAAAAtDCtQ\/s3PEQBAAAAAQAAAAPOrUORYTxEAQAAAAEAAABSa65DJos8RAEAAAABAAAAoQivQ7y0PEQBAAAAAQAAAPClr0NR3jxEAQAAAAEAAAA\/Q7BD5gc9RAEAAAABAAAAjuCwQ3wxPUQBAAAAAQAAAN19sUMRWz1EAQAAAAEAAAAsG7JDp4Q9RAEAAAABAAAAe7iyQzyuPUQBAAAAAQAAAMpVs0PS1z1EAQAAAAEAAAAZ87NDZwE+RAEAAAABAAAAaJC0Q\/wqPkQBAAAAAQAAALottUOQVD5EAQAAAAEAAAAoy7VDCH4+RAEAAAABAAAAlmi2Q4CnPkQBAAAAAQAAAAQGt0P40D5EAQAAAAEAAAByo7dDcfo+RAEAAAABAAAA4EC4Q+kjP0QBAAAAAQAAAE\/euENhTT9EAQAAAAEAAAC9e7lD2nY\/RAEAAAABAAAAKxm6Q1KgP0QBAAAAAQAAAJm2ukPKyT9EAQAAAAEAAAAHVLtDQvM\/RAEAAAABAAAAevG7Q7YcQEQBAAAAAQAAAO+OvEMoRkBEAQAAAAEAAABjLL1Dm29ARAEAAAABAAAA18m9Qw2ZQEQBAAAAAQAAAExnvkOAwkBEAQAAAAEAAADABL9D8utARAEAAAABAAAANKK\/Q2UVQUQBAAAAAQAAAKk\/wEPXPkFEAQAAAAEAAAAd3cBDSmhBRAEAAAABAAAAkXrBQ7yRQUQBAAAAAQAAABkYwkMcu0FEAQAAAAEAAACutcJDcORBRAEAAAABAAAAQ1PDQ8QNQkQBAAAAAQAAANjww0MYN0JEAQAAAAEAAABtjsRDbGBCRAEAAAABAAAAAizFQ8CJQkQBAAAAAQAAAJfJxUMUs0JEAQAAAAEAAAAsZ8ZDaNxCRAEAAAABAAAAwATHQ7sFQ0QBAAAAAQAAAFWix0MPL0NEAQAAAAEAAAAAQMhDT1hDRAEAAAABAAAA0d3IQ2qBQ0QBAAAAAQAAAKJ7yUOGqkNEAQAAAAEAAABzGcpDodNDRAEAAAABAAAARbfKQ738Q0QBAAAAAQAAABZVy0PYJUREAQAAAAEAAADn8stD805ERAEAAAABAAAAuJDMQw94REQBAAAAAQAAAIkuzUMqoUREAQAAAAEAAABazM1DRspERAEAAAABAAAALGrOQ2DzREQBAAAAAQAAAAcIz0NzHEVEAQAAAAEAAADipc9DhUVFRAEAAAABAAAAvUPQQ5duRUQBAAAAAQAAAJfh0EOql0VEAQAAAAEAAAByf9FDvMBFRAEAAAABAAAATR3SQ8\/pRUQBAAAAAQAAACi70kPhEkZEAQAAAAEAAAACWdND8ztGRAEAAAABAAAA3fbTQwZlRkQBAAAAAQAAALiU1EMYjkZEAQAAAAEAAABIMtVDcLdGRAEAAAABAAAAzs\/VQ9LgRkQBAAAAAQAAAFVt1kM0CkdEAQAAAAEAAADbCtdDljNHRAEAAAABAAAAYajXQ\/dcR0QBAAAAAQAAAOdF2ENZhkdEAQAAAAEAAABt49hDu69HRAEAAAABAAAA84DZQx3ZR0QBAAAAAQAAAHke2kN+AkhEAQAAAAEAAAAAvNpD4CtIRAEAAAABAAAATVnbQ3dVSEQBAAAAAQAAAHr220Mtf0hEAQAAAAEAAACnk9xD4qhIRAEAAAABAAAA1DDdQ5fSSEQBAAAAAQAAAAHO3UNN\/EhEAQAAAAEAAAAua95DAiZJRAEAAAABAAAAWwjfQ7dPSUQBAAAAAQAAAIil30NteUlEAQAAAAEAAAC1QuBDIqNJRAEAAAABAAAA4t\/gQ9fMSUQBAAAAAQAAAD994UNg9klEAQAAAAEAAADiGuJDpx9KRAEAAAABAAAAhbjiQ+1ISkQBAAAAAQAAAChW40M0ckpEAQAAAAEAAADL8+NDeptKRAEAAAABAAAAb5HkQ8HESkQBAAAAAQAAABIv5UMH7kpEAQAAAAEAAAC1zOVDThdLRAEAAAABAAAAWGrmQ5RAS0QBAAAAAQAAAPwH50PbaUtEAQAAAAEAAACopedDGJNLRAEAAAABAAAAhkPoQyi8S0QBAAAAAQAAAGPh6EM45UtEAQAAAAEAAABBf+lDSA5MRAEAAAABAAAAHx3qQ1c3TEQBAAAAAQAAAPy66kNnYExEAQAAAAEAAADaWOtDd4lMRAEAAAABAAAAt\/brQ4ayTEQBAAAAAQAAAJWU7EOW20xEAQAAAAEAAABzMu1DpgRNRAEAAAABAAAAUNDtQ7YtTUQBAAAAAQAAAChu7kPLVk1EAQAAAAEAAAAADO9D4H9NRAEAAAABAAAA16nvQ\/aoTUQBAAAAAQAAAK9H8EML0k1EAQAAAAEAAACG5fBDIftNRAEAAAABAAAAXYPxQzYkTkQBAAAAAQAAADUh8kNMTU5EAQAAAAEAAAAMv\/JDYXZORAEAAAABAAAA5FzzQ3efTkQBAAAAAQAAALv680OMyE5EAQAAAAEAAACEmPRDsPFORAEAAAABAAAARTb1Q9oaT0QBAAAAAQAAAAbU9UMERE9EAQAAAAEAAADIcfZDLm1PRAEAAAABAAAAiQ\/3Q1mWT0QBAAAAAQAAAEqt90ODv09EAQAAAAEAAAAMS\/hDrehPRAEAAAABAAAAzej4Q9gRUEQBAAAAAQAAAI6G+UMCO1BEAQAAAAEAAABPJPpDLGRQRAEAAAABAAAAEcL6Q1aNUEQBAAAAAQAAANJf+0OBtlBEAQAAAAEAAACT\/ftDq99QRAEAAAABAAAAVZv8Q9UIUUQBAAAAAQAAABY5\/UP\/MVFEAQAAAAEAAADX1v1DKltRRAEAAAABAAAAmXT+Q1SEUUQBAAAAAQAAAFoS\/0N+rVFEAQAAAAEAAAAbsP9DqdZRRAEAAAABAAAA7iYARNP\/UUQBAAAAAQAAAM91AET9KFJEAQAAAAEAAACwxABEJ1JSRAEAAAABAAAAkBMBRFJ7UkQBAAAAAQAAAHFiAUR8pFJEAQAAAAEAAABSsQFEps1SRAEAAAABAAAAMgACRND2UkQBAAAAAQAAABNPAkT7H1NEAQAAAAEAAADznQJEJUlTRAEAAAABAAAA1OwCRE9yU0QBAAAAAQAAALU7A0R5m1NEAQAAAAEAAACVigNEpMRTRAEAAAABAAAAbdkDRN7tU0QBAAAAAQAAAEUoBEQaF1REAQAAAAEAAAAcdwREVUBURAEAAAABAAAA9MUERJFpVEQBAAAAAQAAAMsUBUTMklREAQAAAAEAAACjYwVECLxURAEAAAABAAAAerIFREPlVEQBAAAAAQAAAFIBBkR+DlVEAQAAAAEAAAApUAZEujdVRAEAAAABAAAAAZ8GRPVgVUQBAAAAAQAAANftBkQ0ilVEAQAAAAEAAACsPAdEdLNVRAEAAAABAAAAgYsHRLXcVUQBAAAAAQAAAFXaB0T1BVZEAQAAAAEAAAAqKQhENS9WRAEAAAABAAAA\/3cIRHVYVkQBAAAAAQAAANTGCES1gVZEAQAAAAEAAACpFQlE9qpWRAEAAAABAAAAfmQJRDbUVkQBAAAAAQAAAFOzCUR2\/VZEAQAAAAEAAAAoAgpEtiZXRAEAAAABAAAA\/VAKRPZPV0QBAAAAAQAAANKfCkQ3eVdEAQAAAAEAAACn7gpEd6JXRAEAAAABAAAAfD0LRLfLV0QBAAAAAQAAAFGMC0T39FdEAQAAAAEAAAAm2wtENx5YRAEAAAABAAAA+ykMRHhHWEQBAAAAAQAAANB4DES4cFhEAQAAAAEAAAClxwxE+JlYRAEAAAABAAAAehYNRDjDWEQBAAAAAQAAAE9lDUR47FhEAQAAAAEAAAAktA1EuRVZRAEAAAABAAAA+QIORPk+WUQBAAAAAQAAAM5RDkQ5aFlEAQAAAAEAAACjoA5EeZFZRAEAAAABAAAAeO8ORLm6WUQBAAAAAQAAAEw+D0T641lEAQAAAAEAAAAhjQ9EOg1aRAEAAAABAAAA9tsPRHo2WkQBAAAAAQAAAMsqEES6X1pEAQAAAAEAAACgeRBE+ohaRAEAAAABAAAAdcgQRDuyWkQBAAAAAQAAAEoXEUR721pEAQAAAAEAAAAfZhFEuwRbRAEAAAABAAAA9LQRRPstW0QBAAAAAQAAAMkDEkQ7V1tEAQAAAAEAAACeUhJEfIBbRAEAAAABAAAAc6ESRLypW0QBAAAAAQAAAEjwEkT80ltEAQAAAAEAAAAdPxNEPPxbRAEAAAABAAAA8o0TRH0lXEQBAAAAAQAAAMfcE0S9TlxEAQAAAAEAAACcKxRE\/XdcRAEAAAABAAAAcXoURD2hXEQBAAAAAQAAAEbJFER9ylxEAQAAAAEAAAAbGBVEvvNcRAEAAAABAAAA8GYVRP4cXUQBAAAAAQAAAMW1FUQ+Rl1EAQAAAAEAAACaBBZEfm9dRAEAAAABAAAAb1MWRL6YXUQBAAAAAQAAAECiFkQFwl1EAQAAAAEAAAAO8RZEUutdRAEAAAABAAAA3T8XRJ4UXkQBAAAAAQAAAKuOF0TrPV5EAQAAAAEAAAB63RdEN2deRAEAAAABAAAASCwYRISQXkQBAAAAAQAAABZ7GETQuV5EAQAAAAEAAADlyRhEHeNeRAEAAAABAAAAsxgZRGoMX0QBAAAAAQAAAIFnGUS2NV9EAQAAAAEAAABPthlEBF9fRAEAAAABAAAAHAUaRFOIX0QBAAAAAQAAAOlTGkSisV9EAQAAAAEAAAC2ohpE8tpfRAEAAAABAAAAg\/EaREEEYEQBAAAAAQAAAFBAG0SRLWBEAQAAAAEAAAAcjxtE4FZgRAEAAAABAAAA6d0bRDCAYEQBAAAAAQAAALYsHER\/qWBEAQAAAAEAAACDexxEztJgRAEAAAABAAAAUMocRB78YEQBAAAAAQAAAB0ZHURtJWFEAQAAAAEAAADqZx1EvU5hRAEAAAABAAAAtrYdRAx4YUQBAAAAAQAAAIMFHkRboWFEAQAAAAEAAABQVB5Eq8phRAEAAAABAAAAHaMeRPrzYUQBAAAAAQAAAOrxHkRKHWJEAQAAAAEAAAC3QB9EmUZiRAEAAAABAAAAg48fROhvYkQBAAAAAQAAAFDeH0Q4mWJEAQAAAAEAAAAdLSBEh8JiRAEAAAABAAAA6nsgRNfrYkQBAAAAAQAAALfKIEQmFWNEAQAAAAEAAACEGSFEdj5jRAEAAAABAAAAUWghRMVnY0QBAAAAAQAAAB23IUQUkWNEAQAAAAEAAADqBSJEZLpjRAEAAAABAAAAt1QiRLPjY0QBAAAAAQAAAISjIkQDDWREAQAAAAEAAABR8iJEUjZkRAEAAAABAAAAHkEjRKFfZEQBAAAAAQAAAOuPI0TxiGREAQAAAAEAAAC33iNEQLJkRAEAAAABAAAAhC0kRJDbZEQBAAAAAQAAAFF8JETfBGVEAQAAAAEAAAAeyyRELy5lRAEAAAABAAAA6xklRH5XZUQBAAAAAQAAALhoJUTNgGVEAQAAAAEAAACEtyVEHaplRAEAAAABAAAAUQYmRGzTZUQBAAAAAQAAAB5VJkS8\/GVEAQAAAAEAAADroyZECyZmRAEAAAABAAAAuPImRFpPZkQBAAAAAQAAAIVBJ0SqeGZEAQAAAAEAAABSkCdE+aFmRAEAAAABAAAAHt8nREnLZkQBAAAAAQAAAOstKESY9GZEAQAAAAEAAAC4fChE5x1nRAEAAAABAAAAhcsoRDdHZ0QBAAAAAQAAAFIaKUSGcGdEAQAAAAEAAAAfaSlE1plnRAEAAAABAAAA7LcpRCXDZ0QBAAAAAQAAALgGKkR17GdEAQAAAAEAAACFVSpExBVoRAEAAAABAAAAUqQqRBM\/aEQBAAAAAQAAAB\/zKkRjaGhEAQAAAAEAAADsQStEspFoRAEAAAABAAAAuZArRAK7aEQBAAAAAQAAAIbfK0RR5GhEAQAAAAEAAABSLixEoA1pRAEAAAABAAAAH30sRPA2aUQBAAAAAQAAAOzLLEQ\/YGlEAQAAAAEAAAC5Gi1Ej4lpRAEAAAABAAAAhmktRN6yaUQBAAAAAQAAAFO4LUQu3GlEAQAAAAEAAAAfBy5EfQVqRAEAAAABAAAA7FUuRMwuakQBAAAAAQAAALmkLkQcWGpEAQAAAAEAAACG8y5Ea4FqRAEAAAABAAAAU0IvRLuqakQBAAAAAQAAACCRL0QK1GpEAQAAAAEAAADt3y9EWf1qRAEAAAABAAAAuS4wRKkma0QBAAAAAQAAAIZ9MET4T2tEAQAAAAEAAABTzDBESHlrRAEAAAABAAAAIBsxRJeia0QBAAAAAQAAAO1pMUTny2tEAQAAAAEAAAC6uDFENvVrRAEAAAABAAAAhwcyRIUebEQBAAAAAQAAAFNWMkTVR2xEAQAAAAEAAAAgpTJEJHFsRAEAAAABAAAA7PMyRHWabEQBAAAAAQAAALZCM0TKw2xEAQAAAAEAAACAkTNEH+1sRAEAAAABAAAASuAzRHQWbUQBAAAAAQAAABQvNETIP21EAQAAAAEAAADefTREHWltRAEAAAABAAAAqMw0RHKSbUQBAAAAAQAAAHIbNUTGu21EAQAAAAEAAAA8ajVEG+VtRAEAAAABAAAABrk1RHAObkQBAAAAAQAAANAHNkTFN25EAQAAAAEAAACXVjZEH2FuRAEAAAABAAAAXqU2RHmKbkQBAAAAAQAAACX0NkTUs25EAQAAAAEAAADtQjdELt1uRAEAAAABAAAAtJE3RIgGb0QBAAAAAQAAAHvgN0TiL29EAQAAAAEAAABCLzhEPFlvRAEAAAABAAAACX44RJaCb0QBAAAAAQAAANDMOETwq29EAQAAAAEAAACXGzlES9VvRAEAAAABAAAAX2o5RKX+b0QBAAAAAQAAACa5OUT\/J3BEAQAAAAEAAADtBzpEWVFwRAEAAAABAAAAtFY6RLN6cEQBAAAAAQAAAHulOkQNpHBEAQAAAAEAAABC9DpEZ81wRAEAAAABAAAACUM7RML2cEQBAAAAAQAAANCRO0QcIHFEAQAAAAEAAACY4DtEdklxRAEAAAABAAAAXy88RNBycUQBAAAAAQAAACZ+PEQqnHFEAQAAAAEAAADtzDxEhMVxRAEAAAABAAAAtBs9RN7ucUQBAAAAAQAAAHtqPUQ5GHJEAQAAAAEAAABCuT1Ek0FyRAEAAAABAAAACgg+RO1qckQBAAAAAQAAANFWPkRHlHJEAQAAAAEAAACYpT5Eob1yRAEAAAABAAAAX\/Q+RPvmckQBAAAAAQAAACZDP0RVEHNEAQAAAAEAAADtkT9EsDlzRAEAAAABAAAAtOA\/RApjc0QBAAAAAQAAAHsvQERkjHNEAQAAAAEAAABDfkBEvrVzRAEAAAABAAAACs1ARBjfc0QBAAAAAQAAANEbQURyCHREAQAAAAEAAACYakFEzDF0RAEAAAABAAAAX7lBRCdbdEQBAAAAAQAAACYIQkSBhHREAQAAAAEAAADtVkJE2610RAEAAAABAAAAtaVCRDXXdEQBAAAAAQAAAHz0QkSPAHVEAQAAAAEAAABDQ0NE6Sl1RAEAAAABAAAACpJDRENTdUQBAAAAAQAAANHgQ0SdfHVEAQAAAAEAAACYL0RE+KV1RAEAAAABAAAAX35ERFLPdUQBAAAAAQAAACbNRESs+HVEAQAAAAEAAADuG0VEBiJ2RAEAAAABAAAAtWpFRGBLdkQBAAAAAQAAAHy5RUS6dHZEAQAAAAEAAABDCEZEFJ52RAEAAAABAAAACldGRG\/HdkQBAAAAAQAAANGlRkTJ8HZEAQAAAAEAAACY9EZEIxp3RAEAAAABAAAAYENHRH1Dd0QBAAAAAQAAACeSR0TXbHdEAQAAAAEAAADu4EdEMZZ3RAEAAAABAAAAtS9IRIu\/d0QBAAAAAQAAAHx+SETm6HdEAQAAAAEAAABDzUhEQBJ4RAEAAAABAAAAChxJRJo7eEQBAAAAAQAAANFqSUT0ZHhEAQAAAAEAAACZuUlETo54RAEAAAABAAAAYAhKRKi3eEQBAAAAAQAAACdXSkQC4XhEAQAAAAEAAADupUpEXQp5RAEAAAABAAAAtfRKRLczeUQBAAAAAQAAAHxDS0QRXXlEAQAAAAEAAABDkktEa4Z5RAEAAAABAAAAC+FLRMWveUQBAAAAAQAAANIvTEQf2XlEAQAAAAEAAACZfkxEeQJ6RAEAAAABAAAAYM1MRNQrekQBAAAAAQAAACccTUQuVXpEAQAAAAEAAADuak1EiH56RAEAAAABAAAAtblNROKnekQBAAAAAQAAAHwITkQ80XpEAQAAAAEAAABEV05Elvp6RAEAAAABAAAAC6ZORPAje0QBAAAAAQAAANL0TkRLTXtEAQAAAAEAAACZQ09EpXZ7RAEAAAABAAAAYJJPRP+fe0QBAAAAAQAAACfhT0RZyXtEAQAAAAEAAADuL1BEs\/J7RAEAAAABAAAAtn5QRA0cfEQBAAAAAQAAAH3NUERnRXxEAQAAAAEAAABEHFFEwm58RAEAAAABAAAAC2tRRByYfEQBAAAAAQAAANK5UUR2wXxEAQAAAAEAAACZCFJE0Op8RAEAAAABAAAAYFdSRCoUfUQBAAAAAQAAACemUkSEPX1EAQAAAAEAAADv9FJE3mZ9RAEAAAABAAAAtkNTRDmQfUQBAAAAAQAAAH2SU0STuX1EAQAAAAEAAABE4VNE7eJ9RAEAAAABAAAACzBUREcMfkQBAAAAAQAAANJ+VEShNX5EAQAAAAEAAACZzVRE+15+RAEAAAABAAAAYRxVRFWIfkQBAAAAAQAAAChrVUSwsX5EAQAAAAEAAADvuVVECtt+RAEAAAABAAAAtghWRGQEf0QBAAAAAQAAAH1XVkS+LX9EAQAAAAEAAABEplZEGFd\/RAEAAAABAAAAC\/VWRHKAf0QBAAAAAQAAANJDV0TMqX9EAQAAAAEAAACakldEJtN\/RAEAAAABAAAAYeFXRIH8f0QBAAAAAQAAACgwWETtEoBEAQAAAAEAAADvflhEmieARAEAAAABAAAAts1YREg8gEQBAAAAAQAAAH0cWUT1UIBEAQAAAAEAAABEa1lEomWARAEAAAABAAAADLpZRE96gEQBAAAAAQAAANMIWkT8joBEAQAAAAEAAACaV1pEqaOARAEAAAABAAAAYaZaRFa4gEQBAAAAAQAAACj1WkQDzYBEAQAAAAEAAADvQ1tEsOGARAEAAAABAAAAtpJbRF32gEQBAAAAAQAAAH3hW0QKC4FEAQAAAAEAAABFMFxEtx+BRAEAAAABAAAADH9cRGQ0gUQBAAAAAQAAANPNXEQRSYFEAQAAAAEAAACaHF1Ev12BRAEAAAABAAAAYWtdRGxygUQBAAAAAQAAACi6XUQZh4FEAQAAAAEAAADvCF5ExpuBRAEAAAABAAAAt1deRHOwgUQBAAAAAQAAAH6mXkQgxYFEAQAAAAEAAABF9V5EzdmBRAEAAAABAAAAB6deRKDEgUQBAAAAAQAAAMhYXkRyr4FEAQAAAAEAAACKCl5ERZqBRAEAAAABAAAATLxdRBeFgUQBAAAAAQAAAA1uXUTqb4FEAQAAAAEAAADPH11EvFqBRAEAAAABAAAAkdFcRI9FgUQBAAAAAQAAAFODXERiMIFEAQAAAAEAAAAUNVxENBuBRAEAAAABAAAA1uZbRAcGgUQBAAAAAQAAAJiYW0TZ8IBEAQAAAAEAAABZSltErNuARAEAAAABAAAAG\/xaRH7GgEQBAAAAAQAAAN2tWkRRsYBEAQAAAAEAAACeX1pEJJyARAEAAAABAAAAYBFaRPaGgEQBAAAAAQAAACLDWUTJcYBEAQAAAAEAAADkdFlEm1yARAEAAAABAAAApSZZRG5HgEQBAAAAAQAAAGfYWERBMoBEAQAAAAEAAAApilhEEx2ARAEAAAABAAAA6jtYROYHgEQBAAAAAQAAAKztV0Rx5X9EAQAAAAEAAABun1dEFrt\/RAEAAAABAAAAMFFXRLuQf0QBAAAAAQAAAPECV0RgZn9EAQAAAAEAAACztFZEBTx\/RAEAAAABAAAAdWZWRKoRf0QBAAAAAQAAADYYVkRP535EAQAAAAEAAAD4yVVE9bx+RAEAAAABAAAAuntVRJqSfkQBAAAAAQAAAHwtVUQ\/aH5EAQAAAAEAAAA931RE5D1+RAEAAAABAAAA\/5BURIkTfkQBAAAAAQAAAMFCVEQu6X1EAQAAAAEAAACC9FNE1L59RAEAAAABAAAARKZTRHmUfUQBAAAAAQAAAAZYU0Qean1EAQAAAAEAAADICVNEwz99RAEAAAABAAAAibtSRGgVfUQBAAAAAQAAAEttUkQN63xEAQAAAAEAAAANH1JEs8B8RAEAAAABAAAAztBRRFiWfEQBAAAAAQAAAJCCUUT9a3xEAQAAAAEAAABSNFFEokF8RAEAAAABAAAAFOZQREcXfEQBAAAAAQAAANWXUETs7HtEAQAAAAEAAACXSVBEksJ7RAEAAAABAAAAWftPRDeYe0QBAAAAAQAAABqtT0TcbXtEAQAAAAEAAADcXk9EgUN7RAEAAAABAAAAnhBPRCYZe0QBAAAAAQAAAGDCTkTL7npEAQAAAAEAAAAhdE5EcMR6RAEAAAABAAAA4yVORBaaekQBAAAAAQAAAKXXTUS7b3pEAQAAAAEAAABmiU1EYEV6RAEAAAABAAAAKDtNRAUbekQBAAAAAQAAAOrsTESq8HlEAQAAAAEAAACsnkxET8Z5RAEAAAABAAAAbVBMRPWbeUQBAAAAAQAAAC8CTESacXlEAQAAAAEAAADxs0tEP0d5RAEAAAABAAAAsmVLROQceUQBAAAAAQAAAHQXS0SJ8nhEAQAAAAEAAAA2yUpELsh4RAEAAAABAAAA93pKRNSdeEQBAAAAAQAAALksSkR5c3hEAQAAAAEAAAB73klEHkl4RAEAAAABAAAAPZBJRMMeeEQBAAAAAQAAAP5BSURo9HdEAQAAAAEAAADA80hEDcp3RAEAAAABAAAAgqVIRLOfd0QBAAAAAQAAAENXSERYdXdEAQAAAAEAAAAFCUhE\/Up3RAEAAAABAAAAx7pHRKIgd0QBAAAAAQAAAIlsR0RH9nZEAQAAAAEAAABKHkdE7Mt2RAEAAAABAAAADNBGRJGhdkQBAAAAAQAAAM6BRkQ3d3ZEAQAAAAEAAACPM0ZE3Ex2RAEAAAABAAAAUeVFRIEidkQBAAAAAQAAABOXRUQm+HVEAQAAAAEAAADVSEVEy811RAEAAAABAAAAlvpERHCjdUQBAAAAAQAAAFisREQWeXVEAQAAAAEAAAAaXkREu051RAEAAAABAAAA2w9ERGAkdUQBAAAAAQAAAJ3BQ0QF+nREAQAAAAEAAABfc0NEqs90RAEAAAABAAAAISVDRE+ldEQBAAAAAQAAAOLWQkT1enREAQAAAAEAAACkiEJEmlB0RAEAAAABAAAAZjpCRD8mdEQBAAAAAQAAACfsQUTk+3NEAQAAAAEAAADpnUFEidFzRAEAAAABAAAAq09BRC6nc0QBAAAAAQAAAG0BQUTUfHNEAQAAAAEAAAAus0BEeVJzRAEAAAABAAAA8GRARB4oc0QBAAAAAQAAALIWQETD\/XJEAQAAAAEAAABzyD9EaNNyRAEAAAABAAAANXo\/RA2pckQBAAAAAQAAAPcrP0SyfnJEAQAAAAEAAAC53T5EWFRyRAEAAAABAAAAeo8+RP0pckQBAAAAAQAAADxBPkSi\/3FEAQAAAAEAAAD+8j1ER9VxRAEAAAABAAAAv6Q9ROyqcUQBAAAAAQAAAIFWPUSRgHFEAQAAAAEAAABDCD1EN1ZxRAEAAAABAAAABbo8RNwrcUQBAAAAAQAAAMZrPESBAXFEAQAAAAEAAACIHTxEJtdwRAEAAAABAAAASs87RMuscEQBAAAAAQAAAAuBO0RwgnBEAQAAAAEAAADNMjtEFlhwRAEAAAABAAAAj+Q6RLstcEQBAAAAAQAAAFCWOkRgA3BEAQAAAAEAAAASSDpEBdlvRAEAAAABAAAA1Pk5RKqub0QBAAAAAQAAAJarOURPhG9EAQAAAAEAAABXXTlE9VlvRAEAAAABAAAAGQ85RJovb0QBAAAAAQAAANvAOEQ\/BW9EAQAAAAEAAACccjhE5NpuRAEAAAABAAAAXiQ4RImwbkQBAAAAAQAAACDWN0Quhm5EAQAAAAEAAADihzdE01tuRAEAAAABAAAAozk3RHkxbkQBAAAAAQAAAGXrNkQeB25EAQAAAAEAAAAnnTZEw9xtRAEAAAABAAAA6E42RGiybUQBAAAAAQAAAK0ANkQIiG1EAQAAAAEAAABxsjVEqF1tRAEAAAABAAAANmQ1REgzbUQBAAAAAQAAAPsVNUToCG1EAQAAAAEAAAC\/xzREh95sRAEAAAABAAAAhHk0RCe0bEQBAAAAAQAAAEgrNETHiWxEAQAAAAEAAAAN3TNEZ19sRAEAAAABAAAA0o4zRAY1bEQBAAAAAQAAAJZAM0SmCmxEAQAAAAEAAABd8jJEQuBrRAEAAAABAAAAJKQyRN21a0QBAAAAAQAAAOtVMkR3i2tEAQAAAAEAAACzBzJEEmFrRAEAAAABAAAAerkxRKw2a0QBAAAAAQAAAEJrMURGDGtEAQAAAAEAAAAJHTFE4eFqRAEAAAABAAAA0c4wRHu3akQBAAAAAQAAAJiAMEQWjWpEAQAAAAEAAABfMjBEsGJqRAEAAAABAAAAJ+QvREs4akQBAAAAAQAAAO6VL0TlDWpEAQAAAAEAAAC2Ry9EgONpRAEAAAABAAAAffkuRBq5aUQBAAAAAQAAAEWrLkS0jmlEAQAAAAEAAAAMXS5ET2RpRAEAAAABAAAA0w4uROk5aUQBAAAAAQAAAJvALUSED2lEAQAAAAEAAABici1EHuVoRAEAAAABAAAAKiQtRLm6aEQBAAAAAQAAAPHVLERTkGhEAQAAAAEAAAC5hyxE7WVoRAEAAAABAAAAgDksRIg7aEQBAAAAAQAAAEjrK0QiEWhEAQAAAAEAAAAPnStEveZnRAEAAAABAAAA1k4rRFe8Z0QBAAAAAQAAAJ4AK0TykWdEAQAAAAEAAABlsipEjGdnRAEAAAABAAAALWQqRCY9Z0QBAAAAAQAAAPQVKkTBEmdEAQAAAAEAAAC8xylEW+hmRAEAAAABAAAAg3kpRPa9ZkQBAAAAAQAAAEorKUSQk2ZEAQAAAAEAAAAS3ShEK2lmRAEAAAABAAAA2Y4oRMU+ZkQBAAAAAQAAAKFAKERfFGZEAQAAAAEAAABo8idE+ullRAEAAAABAAAAMKQnRJS\/ZUQBAAAAAQAAAPdVJ0QvlWVEAQAAAAEAAAC+BydEyWplRAEAAAABAAAAhrkmRGRAZUQBAAAAAQAAAE1rJkT+FWVEAQAAAAEAAAAVHSZEmetkRAEAAAABAAAA3M4lRDPBZEQBAAAAAQAAAKSAJUTNlmREAQAAAAEAAABrMiVEaGxkRAEAAAABAAAAMuQkRAJCZEQBAAAAAQAAAPqVJESdF2REAQAAAAEAAADBRyREN+1jRAEAAAABAAAAifkjRNLCY0QBAAAAAQAAAFCrI0RsmGNEAQAAAAEAAAAYXSNEBm5jRAEAAAABAAAA3w4jRKFDY0QBAAAAAQAAAKbAIkQ7GWNEAQAAAAEAAABuciJE1u5iRAEAAAABAAAANSQiRHDEYkQBAAAAAQAAAP3VIUQLmmJEAQAAAAEAAADEhyFEpW9iRAEAAAABAAAAjDkhRD9FYkQBAAAAAQAAAFPrIETaGmJEAQAAAAEAAAAanSBEdPBhRAEAAAABAAAA4k4gRA\/GYUQBAAAAAQAAAKkAIESpm2FEAQAAAAEAAABxsh9ERHFhRAEAAAABAAAAOGQfRN5GYUQBAAAAAQAAAAAWH0R4HGFEAQAAAAEAAADHxx5EE\/JgRAEAAAABAAAAjnkeRK3HYEQBAAAAAQAAAFYrHkRInWBEAQAAAAEAAAAd3R1E4nJgRAEAAAABAAAA5Y4dRH1IYEQBAAAAAQAAAKxAHUQXHmBEAQAAAAEAAAB08hxEsvNfRAEAAAABAAAAO6QcREzJX0QBAAAAAQAAAAJWHETmnl9EAQAAAAEAAADKBxxEgXRfRAEAAAABAAAAkbkbRBtKX0QBAAAAAQAAAFlrG0S2H19EAQAAAAEAAAAgHRtEUPVeRAEAAAABAAAA6M4aROvKXkQBAAAAAQAAAK+AGkSFoF5EAQAAAAEAAAB2MhpEH3ZeRAEAAAABAAAAP+QZRLhLXkQBAAAAAQAAAAiWGURPIV5EAQAAAAEAAADRRxlE5\/ZdRAEAAAABAAAAmvkYRH\/MXUQBAAAAAQAAAGOrGEQWol1EAQAAAAEAAAAsXRhErnddRAEAAAABAAAA9Q4YREVNXUQBAAAAAQAAAL7AF0TdIl1EAQAAAAEAAACGchdEdfhcRAEAAAABAAAATyQXRAzOXEQBAAAAAQAAABzWFkSeo1xEAQAAAAEAAADrhxZEKXlcRAEAAAABAAAAuzkWRLROXEQBAAAAAQAAAIrrFURAJFxEAQAAAAEAAABanRVEy\/lbRAEAAAABAAAAKU8VRFbPW0QBAAAAAQAAAPkAFUThpFtEAQAAAAEAAADIshREbHpbRAEAAAABAAAAmGQURPhPW0QBAAAAAQAAAGcWFESDJVtEAQAAAAEAAAA3yBNEDvtaRAEAAAABAAAABnoTRJnQWkQBAAAAAQAAANYrE0QlplpEAQAAAAEAAACl3RJEsHtaRAEAAAABAAAAdY8SRDtRWkQBAAAAAQAAAEVBEkTGJlpEAQAAAAEAAAAU8xFEUfxZRAEAAAABAAAA5KQRRN3RWUQBAAAAAQAAALNWEURop1lEAQAAAAEAAACDCBFE83xZRAEAAAABAAAAUroQRH5SWUQBAAAAAQAAACJsEEQKKFlEAQAAAAEAAADxHRBElf1YRAEAAAABAAAAwc8PRCDTWEQBAAAAAQAAAJCBD0SrqFhEAQAAAAEAAABgMw9ENn5YRAEAAAABAAAAL+UORMJTWEQBAAAAAQAAAP+WDkRNKVhEAQAAAAEAAADPSA5E2P5XRAEAAAABAAAAnvoNRGPUV0QBAAAAAQAAAG6sDUTvqVdEAQAAAAEAAAA9Xg1Een9XRAEAAAABAAAADRANRAVVV0QBAAAAAQAAANzBDESQKldEAQAAAAEAAACscwxEGwBXRAEAAAABAAAAeyUMRKfVVkQBAAAAAQAAAEvXC0Qyq1ZEAQAAAAEAAAAaiQtEvYBWRAEAAAABAAAA6joLREhWVkQBAAAAAQAAALnsCkTUK1ZEAQAAAAEAAACJngpEXwFWRAEAAAABAAAAWVAKROrWVUQBAAAAAQAAACgCCkR1rFVEAQAAAAEAAAD4swlEAIJVRAEAAAABAAAAx2UJRIxXVUQBAAAAAQAAAJcXCUQXLVVEAQAAAAEAAABmyQhEogJVRAEAAAABAAAANnsIRC3YVEQBAAAAAQAAAAUtCES5rVREAQAAAAEAAADV3gdERINURAEAAAABAAAApJAHRM9YVEQBAAAAAQAAAHVCB0RZLlREAQAAAAEAAABH9AZE3wNURAEAAAABAAAAGaYGRGbZU0QBAAAAAQAAAOtXBkTsrlNEAQAAAAEAAAC9CQZEc4RTRAEAAAABAAAAj7sFRPlZU0QBAAAAAQAAAGFtBUSAL1NEAQAAAAEAAAAzHwVEBgVTRAEAAAABAAAABdEERIzaUkQBAAAAAQAAANeCBEQTsFJEAQAAAAEAAACqNAREmYVSRAEAAAABAAAAheYDRA5bUkQBAAAAAQAAAGCYA0SDMFJEAQAAAAEAAAA8SgNE+QVSRAEAAAABAAAAF\/wCRG7bUUQBAAAAAQAAAPKtAkTjsFFEAQAAAAEAAADNXwJEWIZRRAEAAAABAAAAqRECRM5bUUQBAAAAAQAAAITDAURDMVFEAQAAAAEAAABfdQFEuAZRRAEAAAABAAAAOicBRC7cUEQBAAAAAQAAABXZAESjsVBEAQAAAAEAAADxigBEGIdQRAEAAAABAAAAzDwARI1cUEQBAAAAAQAAAE7d\/0MDMlBEAQAAAAEAAAAFQf9DeAdQRAEAAAABAAAAu6T+Q+3cT0QBAAAAAQAAAHII\/kNjsk9EAQAAAAEAAAAobP1D2IdPRAEAAAABAAAA38\/8Q01dT0QBAAAAAQAAAJUz\/EPCMk9EAQAAAAEAAABLl\/tDOAhPRAEAAAABAAAAAvv6Q63dTkQBAAAAAQAAALhe+kMis05EAQAAAAEAAABvwvlDmIhORAEAAAABAAAAJSb5Qw1eTkQBAAAAAQAAANyJ+EOCM05EAQAAAAEAAACS7fdD9whORAEAAAABAAAASVH3Q23eTUQBAAAAAQAAAP+09kPis01EAQAAAAEAAAC2GPZDV4lNRAEAAAABAAAAc3z1Q8ZeTUQBAAAAAQAAAEDg9EMmNE1EAQAAAAEAAAAMRPRDhwlNRAEAAAABAAAA2afzQ+feTEQBAAAAAQAAAKYL80NItExEAQAAAAEAAAByb\/JDqYlMRAEAAAABAAAAP9PxQwlfTEQBAAAAAQAAAAw38UNqNExEAQAAAAEAAADYmvBDyglMRAEAAAABAAAApf7vQyvfS0QBAAAAAQAAAHJi70OLtEtEAQAAAAEAAABFxu5D5YlLRAEAAAABAAAAFyruQ0BfS0QBAAAAAQAAAOqN7UObNEtEAQAAAAEAAAC98exD9glLRAEAAAABAAAAkFXsQ1DfSkQBAAAAAQAAAGK560OrtEpEAQAAAAEAAAA1HetDBopKRAEAAAABAAAACIHqQ2FfSkQBAAAAAQAAANvk6UO7NEpEAQAAAAEAAACuSOlDFgpKRAEAAAABAAAAT6zoQ5\/fSUQBAAAAAQAAAOgP6EMwtUlEAQAAAAEAAACAc+dDwopJRAEAAAABAAAAGNfmQ1NgSUQBAAAAAQAAALE65kPlNUlEAQAAAAEAAABJnuVDdgtJRAEAAAABAAAA4gHlQwjhSEQBAAAAAQAAAHpl5EOZtkhEAQAAAAEAAAASyeNDK4xIRAEAAAABAAAAqyzjQ7xhSEQBAAAAAQAAAPyP4kOQN0hEAQAAAAEAAAAe8+FDkQ1IRAEAAAABAAAAQVbhQ5HjR0QBAAAAAQAAAGO54EORuUdEAQAAAAEAAACFHOBDko9HRAEAAAABAAAAp3\/fQ5JlR0QBAAAAAQAAAMni3kOSO0dEAQAAAAEAAADsRd5DkxFHRAEAAAABAAAADqndQ5PnRkQBAAAAAQAAADAM3UOTvUZEAQAAAAEAAAByb9xDdpNGRAEAAAABAAAA7tLbQyJpRkQBAAAAAQAAAGk220PPPkZEAQAAAAEAAADkmdpDfBRGRAEAAAABAAAAYP3ZQynqRUQBAAAAAQAAANtg2UPVv0VEAQAAAAEAAABWxNhDgpVFRAEAAAABAAAA0ifYQy9rRUQBAAAAAQAAAE2L10PcQEVEAQAAAAEAAADI7tZDiBZFRAEAAAABAAAATlLWQyzsREQBAAAAAQAAAB621UOJwUREAQAAAAEAAADtGdVD55ZERAEAAAABAAAAvX3UQ0RsREQBAAAAAQAAAI3h00OhQUREAQAAAAEAAABdRdND\/xZERAEAAAABAAAALanSQ1zsQ0QBAAAAAQAAAP0M0kO6wUNEAQAAAAEAAADNcNFDF5dDRAEAAAABAAAAndTQQ3VsQ0QBAAAAAQAAAG040EPSQUNEAQAAAAEAAAA0nM9DNxdDRAEAAAABAAAA+v\/OQ57sQkQBAAAAAQAAAMFjzkMEwkJEAQAAAAEAAACHx81Da5dCRAEAAAABAAAATSvNQ9FsQkQBAAAAAQAAABSPzEM4QkJEAQAAAAEAAADa8stDnhdCRAEAAAABAAAAoFbLQwXtQUQBAAAAAQAAAGa6ykNrwkFEAQAAAAEAAAAtHspD0ZdBRAEAAAABAAAAzIHJQ1xtQUQBAAAAAQAAAFflyEP7QkFEAQAAAAEAAADhSMhDmhhBRAEAAAABAAAAa6zHQznuQEQBAAAAAQAAAPUPx0PYw0BEAQAAAAEAAAB\/c8ZDd5lARAEAAAABAAAACdfFQxVvQEQBAAAAAQAAAJM6xUO0REBEAQAAAAEAAAAdnsRDUxpARAEAAAABAAAApwHEQ\/LvP0QBAAAAAQAAACRlw0OdxT9EAQAAAAEAAACOyMJDW5s\/RAEAAAABAAAA9yvCQxhxP0QBAAAAAQAAAGGPwUPWRj9EAQAAAAEAAADK8sBDkxw\/RAEAAAABAAAANFbAQ1HyPkQBAAAAAQAAAJ25v0MOyD5EAQAAAAEAAAAGHb9DzJ0+RAEAAAABAAAAcIC+Q4lzPkQBAAAAAQAAANnjvUNHST5EAQAAAAEAAABCR71DBR8+RAEAAAABAAAApaq8Q8n0PUQBAAAAAQAAAAgOvEOMyj1EAQAAAAEAAABscbtDT6A9RAEAAAABAAAAz9S6QxN2PUQBAAAAAQAAADI4ukPWSz1EAQAAAAEAAACWm7lDmSE9RAEAAAABAAAA+f64Q1z3PEQBAAAAAQAAAFxiuEMgzTxEAQAAAAEAAAC\/xbdD46I8RAEAAAABAAAAIym3Q6Z4PEQBAAAAAQAAAGmMtkOETjxEAQAAAAEAAACu77VDZSQ8RAEAAAABAAAA8lK1Q0X6O0QBAAAAAQAAADa2tEMm0DtEAQAAAAEAAAB6GbRDBqY7RAEAAAABAAAAvnyzQ+d7O0QBAAAAAQAAAAPgskPHUTtEAQAAAAEAAABHQ7JDqCc7RAEAAAABAAAAi6axQ4j9OkQBAAAAAQAAAM8JsUNp0zpEAQAAAAEAAAATbbBDSak6RAEAAAABAAAAWNCvQyl\/OkQBAAAAAQAAAJwzr0MKVTpEAQAAAAEAAADglq5D6io6RAEAAAABAAAAJPqtQ8sAOkQBAAAAAQAAAGldrUOr1jlEAQAAAAEAAACtwKxDjKw5RAEAAAABAAAA8SOsQ2yCOUQBAAAAAQAAADWHq0NNWDlEAQAAAAEAAAB56qpDLS45RAEAAAABAAAAvk2qQw4EOUQBAAAAAQAAAAKxqUPu2ThEAQAAAAEAAABGFKlDzq84RAEAAAABAAAAineoQ6+FOEQBAAAAAQAAAM7ap0OPWzhEAQAAAAEAAAATPqdDcDE4RAEAAAABAAAAV6GmQ1AHOEQBAAAAAQAAAJsEpkMx3TdEAQAAAAEAAADfZ6VDEbM3RAEAAAABAAAAI8ukQ\/KIN0QBAAAAAQAAAGgupEPSXjdEAQAAAAEAAACskaNDszQ3RAEAAAABAAAA8PSiQ5MKN0QBAAAAAQAAADRYokNz4DZEAQAAAAEAAAB4u6FDVLY2RAEAAAABAAAAvR6hQzSMNkQBAAAAAQAAAAGCoEMVYjZEAQAAAAEAAABF5Z9D9Tc2RAEAAAABAAAAiUifQ9YNNkQBAAAAAQAAAM2rnkO24zVEAQAAAAEAAAASD55Dl7k1RAEAAAABAAAAQ3KdQ4iPNUQBAAAAAQAAAHTVnEN7ZTVEAQAAAAEAAAClOJxDbjs1RAEAAAABAAAA1pubQ2ARNUQBAAAAAQAAAAf\/mkNT5zREAQAAAAEAAAA4YppDRb00RAEAAAABAAAAacWZQziTNEQBAAAAAQAAAJoomUMqaTREAQAAAAEAAADKi5hDHT80RAEAAAABAAAA++6XQxAVNEQBAAAAAQAAACtSl0MD6zNEAQAAAAEAAABatZZD+MAzRAEAAAABAAAAiRiWQ+yWM0QBAAAAAQAAALh7lUPhbDNEAQAAAAEAAADn3pRD1UIzRAEAAAABAAAAFkKUQ8kYM0QBAAAAAQAAAEWlk0O+7jJEAQAAAAEAAABzCJNDssQyRAEAAAABAAAAomuSQ6eaMkQBAAAAAQAAANHOkUObcDJEAQAAAAEAAAAAMpFDj0YyRAEAAAABAAAAL5WQQ4QcMkQBAAAAAQAAAF74j0N48jFEAQAAAAEAAACNW49DbcgxRAEAAAABAAAAvL6OQ2GeMUQBAAAAAQAAAOshjkNVdDFEAQAAAAEAAAAahY1DSkoxRAEAAAABAAAASeiMQz4gMUQBAAAAAQAAAHhLjEMz9jBEAQAAAAEAAACnrotDJ8wwRAEAAAABAAAA1hGLQxuiMEQBAAAAAQAAAAV1ikMQeDBEAQAAAAEAAAA02IlDBE4wRAEAAAABAAAAYzuJQ\/gjMEQBAAAAAQAAAJKeiEPt+S9EAQAAAAEAAADAAYhD4c8vRAEAAAABAAAA72SHQ9alL0QBAAAAAQAAAB7IhkPKey9EAQAAAAEAAABNK4ZDvlEvRAEAAAABAAAAfI6FQ7MnL0QBAAAAAQAAAKvxhEOn\/S5EAwAAAAMAAADV1YND\/7EuRBN1gkO35y5Ew92BQ6J1L0QDAAAAAwAAAHNGgUONAzBE4rGBQ+6zMES4zYJDlv8wRAQAAAAAAAAAgAPSKissLVokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjLC4vVk5TRGF0YVhOU09iamVjdNIqKzEyXFVJQmV6aWVyUGF0aKIzL1xVSUJlemllclBhdGgACAARABoAJAApADIANwBJAEwAUQBTAFkAXwB8AKIAwQDdAPwBGgE2AT0BWQF0AZMBrQHLAfECFgIXAhgCHQIfAiQCJgIoAi0CMgIzAjgCQEKcQp5Co0KuQrdCxULJQtBC2ULeQutC7gAAAAAAAAIBAAAAAAAAADQAAAAAAAAAAAAAAAAAAEL7"],"brushStrokeId":0,"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":4}}},{"brushStrokeCGPaths":["YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwlKTBVJG51bGzeDQ4PEBESExQVFhcYGRobGx0eHyAhHiIfIx4eG18QI1VJQmV6aWVyUGF0aEhhc0NvbnRpbnVvdXNDb3JuZXJzS2V5XxAcVUlCZXppZXJQYXRoSXNSb3VuZGVkUmVjdEtleV8QGVVJQmV6aWVyUGF0aE1pdGVyTGltaXRLZXlfEBxVSUJlemllclBhdGhMaW5lSm9pblN0eWxlS2V5XxAbVUlCZXppZXJQYXRoQ29ybmVyUmFkaXVzS2V5XxAZVUlCZXppZXJQYXRoQ0dQYXRoRGF0YUtleVYkY2xhc3NfEBlVSUJlemllclBhdGhDb3JuZXJNYXNrS2V5XxAYVUlCZXppZXJQYXRoTGluZVdpZHRoS2V5XxAcVUlCZXppZXJQYXRoTGluZURhc2hQaGFzZUtleV8QF1VJQmV6aWVyUGF0aEZsYXRuZXNzS2V5XxAbVUlCZXppZXJQYXRoTGluZUNhcFN0eWxlS2V5XxAjVUlCZXppZXJQYXRoTGluZURhc2hQYXR0ZXJuQ291bnRLZXlfECJVSUJlemllclBhdGhVc2VzRXZlbk9kZEZpbGxSdWxlS2V5CAgiQSAAABAAIgAAAACAAoAEIj+AAAAiPxmZmgjSJhMnKFdOUy5kYXRhTxFAWAAAAAABAAAAQn5fRKKyfkQBAAAAAQAAAKUvX0T5iH5EAQAAAAEAAAAJ4V5EUV9+RAEAAAABAAAAbZJeRKg1fkQBAAAAAQAAANFDXkT\/C35EAQAAAAEAAAA19V1EVuJ9RAEAAAABAAAAmaZdRK24fUQBAAAAAQAAAP1XXUQEj31EAQAAAAEAAABhCV1EW2V9RAEAAAABAAAAxbpcRLI7fUQBAAAAAQAAAClsXEQJEn1EAQAAAAEAAACNHVxEYOh8RAEAAAABAAAA8c5bRLe+fEQBAAAAAQAAAFWAW0QOlXxEAQAAAAEAAAC5MVtEZWt8RAEAAAABAAAAHeNaRLxBfEQBAAAAAQAAAIGUWkQUGHxEAQAAAAEAAADkRVpEa+57RAEAAAABAAAASPdZRMLEe0QBAAAAAQAAAKyoWUQZm3tEAQAAAAEAAAAQWllEcHF7RAEAAAABAAAAdAtZRMdHe0QBAAAAAQAAANi8WEQeHntEAQAAAAEAAAA8blhEdfR6RAEAAAABAAAAoB9YRMzKekQBAAAAAQAAAATRV0QjoXpEAQAAAAEAAABogldEend6RAEAAAABAAAAzDNXRNFNekQBAAAAAQAAADDlVkQoJHpEAQAAAAEAAACUllZEf\/p5RAEAAAABAAAA+EdWRNfQeUQBAAAAAQAAAFv5VUQup3lEAQAAAAEAAAC+qlVEh315RAEAAAABAAAAIVxVROBTeUQBAAAAAQAAAIQNVUQ5KnlEAQAAAAEAAADnvlREkgB5RAEAAAABAAAASnBUROvWeEQBAAAAAQAAAK0hVERErXhEAQAAAAEAAAAQ01NEnIN4RAEAAAABAAAAc4RTRPVZeEQBAAAAAQAAANY1U0ROMHhEAQAAAAEAAAA551JEqAZ4RAEAAAABAAAAkphSRBPdd0QBAAAAAQAAAOtJUkR+s3dEAQAAAAEAAABE+1FE6Yl3RAEAAAABAAAAnqxRRFRgd0QBAAAAAQAAAPddUUS\/NndEAQAAAAEAAABQD1FEKg13RAEAAAABAAAAqsBQRJXjdkQBAAAAAQAAAANyUEQAunZEAQAAAAEAAABcI1BEa5B2RAEAAAABAAAAttRPRNZmdkQBAAAAAQAAAA+GT0RBPXZEAQAAAAEAAABoN09ErBN2RAEAAAABAAAAwuhORBfqdUQBAAAAAQAAABuaTkSCwHVEAQAAAAEAAAB0S05E7ZZ1RAEAAAABAAAAzfxNRFhtdUQBAAAAAQAAACeuTUTDQ3VEAQAAAAEAAACAX01ELhp1RAEAAAABAAAA2RBNRJnwdEQBAAAAAQAAADPCTEQEx3REAQAAAAEAAACMc0xEb510RAEAAAABAAAA5SRMRNpzdEQBAAAAAQAAAD\/WS0RFSnREAQAAAAEAAACYh0tEsCB0RAEAAAABAAAA8ThLRBv3c0QBAAAAAQAAAEvqSkSGzXNEAQAAAAEAAACkm0pE8aNzRAEAAAABAAAA\/UxKRFx6c0QBAAAAAQAAAFb+SUTHUHNEAQAAAAEAAACwr0lEMidzRAEAAAABAAAACWFJRJ39ckQBAAAAAQAAAGISSUQI1HJEAQAAAAEAAAC8w0hEc6pyRAEAAAABAAAAFXVIRN6AckQBAAAAAQAAAG4mSERKV3JEAQAAAAEAAADI10dEtS1yRAEAAAABAAAAIYlHRCAEckQBAAAAAQAAAHo6R0SL2nFEAQAAAAEAAADT60ZE9rBxRAEAAAABAAAALZ1GRGGHcUQBAAAAAQAAAIVORkTOXXFEAQAAAAEAAADP\/0VEVjRxRAEAAAABAAAAGLFFRN4KcUQBAAAAAQAAAGJiRURm4XBEAQAAAAEAAACsE0VE77dwRAEAAAABAAAA9sRERHeOcEQBAAAAAQAAAD92RET\/ZHBEAQAAAAEAAACJJ0REhztwRAEAAAABAAAA09hDRA8ScEQBAAAAAQAAAB2KQ0SX6G9EAQAAAAEAAABmO0NEIL9vRAEAAAABAAAAruxCRK2Vb0QBAAAAAQAAAPSdQkQ7bG9EAQAAAAEAAAA7T0JEyUJvRAEAAAABAAAAggBCRFcZb0QBAAAAAQAAAMixQUTk725EAQAAAAEAAAAPY0FEcsZuRAEAAAABAAAAVhRBRACdbkQBAAAAAQAAAJzFQESOc25EAQAAAAEAAADjdkBEHEpuRAEAAAABAAAAKihARKogbkQBAAAAAQAAAGfZP0RL921EAQAAAAEAAACdij9E981tRAEAAAABAAAA0zs\/RKSkbUQBAAAAAQAAAArtPkRQe21EAQAAAAEAAABAnj5E\/VFtRAEAAAABAAAAd08+RKkobUQBAAAAAQAAAK0APkRW\/2xEAQAAAAEAAADjsT1EA9ZsRAEAAAABAAAAGmM9RK+sbEQBAAAAAQAAAFAUPURcg2xEAQAAAAEAAAB7xTxEHVpsRAEAAAABAAAAlHY8RAIxbEQBAAAAAQAAAKwnPETnB2xEAQAAAAEAAADE2DtEzN5rRAEAAAABAAAA3Yk7RLG1a0QBAAAAAQAAAPU6O0SWjGtEAQAAAAEAAAAN7DpEe2NrRAEAAAABAAAAJZ06RGA6a0QBAAAAAQAAAD5OOkRFEWtEAQAAAAEAAABW\/zlEKuhqRAEAAAABAAAAbrA5RBC\/akQBAAAAAQAAAIFhOUT+lWpEAQAAAAEAAACUEjlE7GxqRAEAAAABAAAAqMM4RNpDakQBAAAAAQAAALt0OETIGmpEAQAAAAEAAADPJThEtvFpRAEAAAABAAAA4tY3RKTIaUQBAAAAAQAAAPaHN0SSn2lEAQAAAAEAAAAJOTdEgHZpRAEAAAABAAAAHeo2RG5NaUQBAAAAAQAAADCbNkRcJGlEAQAAAAEAAABpTDZEBPtoRAEAAAABAAAAp\/01RKPRaEQBAAAAAQAAAOSuNURCqGhEAQAAAAEAAAAiYDVE4X5oRAEAAAABAAAAYBE1RH9VaEQBAAAAAQAAAJ7CNEQeLGhEAQAAAAEAAADbczREvQJoRAEAAAABAAAAGSU0RFvZZ0QBAAAAAQAAAFfWM0T6r2dEAQAAAAEAAACVhzNEmYZnRAEAAAABAAAA7zgzRAJdZ0QBAAAAAQAAAFnqMkRNM2dEAQAAAAEAAADDmzJEmAlnRAEAAAABAAAALk0yROPfZkQBAAAAAQAAAJj+MUQvtmZEAQAAAAEAAAACsDFEeoxmRAEAAAABAAAAbWExRMViZkQBAAAAAQAAANcSMUQQOWZEAQAAAAEAAABBxDBEWw9mRAEAAAABAAAArHUwRKblZUQBAAAAAQAAAP4mMEQevGVEAQAAAAEAAAAu2C9E2JJlRAEAAAABAAAAXYkvRJJpZUQBAAAAAQAAAIw6L0RMQGVEAQAAAAEAAAC76y5EBRdlRAEAAAABAAAA6pwuRL\/tZEQBAAAAAQAAABpOLkR5xGREAQAAAAEAAABJ\/y1EM5tkRAEAAAABAAAAeLAtRO1xZEQBAAAAAQAAAKdhLUSnSGREAQAAAAEAAADSEi1Eah9kRAEAAAABAAAA5MMsRFv2Y0QBAAAAAQAAAPZ0LERLzWNEAQAAAAEAAAAIJixEPKRjRAEAAAABAAAAGtcrRC17Y0QBAAAAAQAAACyIK0QeUmNEAQAAAAEAAAA+OStEDiljRAEAAAABAAAAUOoqRP\/\/YkQBAAAAAQAAAGKbKkTw1mJEAQAAAAEAAAB0TCpE4a1iRAEAAAABAAAAhv0pRNGEYkQBAAAAAQAAAJuuKUS9W2JEAQAAAAEAAACwXylEqDJiRAEAAAABAAAAxRApRJMJYkQBAAAAAQAAANrBKER+4GFEAQAAAAEAAADvcihEabdhRAEAAAABAAAABCQoRFSOYUQBAAAAAQAAABrVJ0Q+ZWFEAQAAAAEAAAAvhidEKTxhRAEAAAABAAAARDcnRBQTYUQBAAAAAQAAAFnoJkT\/6WBEAQAAAAEAAAB1mSZE3MBgRAEAAAABAAAAlkomRLKXYEQBAAAAAQAAALb7JUSJbmBEAQAAAAEAAADWrCVEX0VgRAEAAAABAAAA9l0lRDUcYEQBAAAAAQAAABYPJUQL819EAQAAAAEAAAA3wCRE4clfRAEAAAABAAAAV3EkRLegX0QBAAAAAQAAAHciJESOd19EAQAAAAEAAACX0yNEZE5fRAEAAAABAAAAt4QjRDolX0QBAAAAAQAAANc1I0QQ\/F5EAQAAAAEAAAD45iJE5tJeRAEAAAABAAAAGJgiRL2pXkQBAAAAAQAAADhJIkSTgF5EAQAAAAEAAABY+iFEaVdeRAEAAAABAAAAeKshRD8uXkQBAAAAAQAAAJhcIUQVBV5EAQAAAAEAAAC5DSFE69tdRAEAAAABAAAA2b4gRMKyXUQBAAAAAQAAAPlvIESYiV1EAQAAAAEAAAAZISBEbmBdRAEAAAABAAAAOdIfREQ3XUQBAAAAAQAAAFqDH0QaDl1EAQAAAAEAAAB6NB9E8eRcRAEAAAABAAAAmuUeRMe7XEQBAAAAAQAAALqWHkSdklxEAQAAAAEAAADaRx5Ec2lcRAEAAAABAAAA+vgdRElAXEQBAAAAAQAAABuqHUQfF1xEAQAAAAEAAAA7Wx1E9u1bRAEAAAABAAAAZAwdRLvEW0QBAAAAAQAAAI29HESAm1tEAQAAAAEAAAC2bhxERXJbRAEAAAABAAAA4B8cRApJW0QBAAAAAQAAAAnRG0TPH1tEAQAAAAEAAAAyghtElPZaRAEAAAABAAAAXDMbRFnNWkQBAAAAAQAAAIXkGkQfpFpEAQAAAAEAAACulRpE5HpaRAEAAAABAAAA2EYaRKlRWkQBAAAAAQAAAAP4GURqKFpEAQAAAAEAAAAvqRlEKv9ZRAEAAAABAAAAW1oZROvVWUQBAAAAAQAAAIYLGUSrrFlEAQAAAAEAAACyvBhEa4NZRAEAAAABAAAA3m0YRCtaWUQBAAAAAQAAAAofGETsMFlEAQAAAAEAAAA20BdErAdZRAEAAAABAAAAYoEXRGzeWEQBAAAAAQAAAI4yF0QstVhEAQAAAAEAAAC54xZE7YtYRAEAAAABAAAA5ZQWRK1iWEQBAAAAAQAAABFGFkRtOVhEAQAAAAEAAAA99xVELRBYRAEAAAABAAAAaagVRO7mV0QBAAAAAQAAAJVZFUSuvVdEAQAAAAEAAADBChVEbpRXRAEAAAABAAAA7bsURC5rV0QBAAAAAQAAABhtFETvQVdEAQAAAAEAAABEHhRErxhXRAEAAAABAAAAcM8TRG\/vVkQBAAAAAQAAAJyAE0QvxlZEAQAAAAEAAADIMRNE8JxWRAEAAAABAAAA9OISRLBzVkQBAAAAAQAAACCUEkRwSlZEAQAAAAEAAABMRRJEMCFWRAEAAAABAAAAd\/YRRPH3VUQBAAAAAQAAAKOnEUSxzlVEAQAAAAEAAADPWBFEcaVVRAEAAAABAAAA+wkRRDF8VUQBAAAAAQAAACe7EETyUlVEAQAAAAEAAABTbBBEsilVRAEAAAABAAAAfx0QRHIAVUQBAAAAAQAAAKvOD0Qy11REAQAAAAEAAADWfw9E861URAEAAAABAAAAAjEPRLOEVEQBAAAAAQAAAC7iDkRzW1REAQAAAAEAAABakw5EMzJURAEAAAABAAAAhkQORPMIVEQBAAAAAQAAALL1DUS031NEAQAAAAEAAADepg1EdLZTRAEAAAABAAAACVgNRDSNU0QBAAAAAQAAADUJDUT0Y1NEAQAAAAEAAABhugxEtTpTRAEAAAABAAAAjWsMRHURU0QBAAAAAQAAALkcDEQ16FJEAQAAAAEAAADlzQtE9b5SRAEAAAABAAAAEX8LRLaVUkQBAAAAAQAAAD0wC0R2bFJEAQAAAAEAAABo4QpENkNSRAEAAAABAAAAlJIKRPYZUkQBAAAAAQAAAMRDCkSw8FFEAQAAAAEAAAD29AlEZMdRRAEAAAABAAAAKaYJRBieUUQBAAAAAQAAAFtXCUTMdFFEAQAAAAEAAACOCAlEgEtRRAEAAAABAAAAwLkIRDQiUUQBAAAAAQAAAPJqCETn+FBEAQAAAAEAAAAlHAhEm89QRAEAAAABAAAAV80HRE+mUEQBAAAAAQAAAIp+B0QDfVBEAQAAAAEAAAC9LwdEtlNQRAEAAAABAAAA8eAGRGcqUEQBAAAAAQAAACWSBkQYAVBEAQAAAAEAAABZQwZEyddPRAEAAAABAAAAjfQFRHquT0QBAAAAAQAAAMGlBUQrhU9EAQAAAAEAAAD1VgVE3FtPRAEAAAABAAAAKQgFRI0yT0QBAAAAAQAAAF25BEQ+CU9EAQAAAAEAAACRagRE799ORAEAAAABAAAAxRsERKC2TkQBAAAAAQAAAPnMA0RSjU5EAQAAAAEAAAAtfgNEA2RORAEAAAABAAAAYC8DRLQ6TkQBAAAAAQAAAJTgAkRlEU5EAQAAAAEAAADIkQJEFuhNRAEAAAABAAAA\/EICRMe+TUQBAAAAAQAAADD0AUR4lU1EAQAAAAEAAABkpQFEKWxNRAEAAAABAAAAmFYBRNpCTUQBAAAAAQAAAMwHAUSLGU1EAQAAAAEAAAAAuQBEPPBMRAEAAAABAAAANGoARO3GTEQBAAAAAQAAAGgbAESenUxEAQAAAAEAAAA5mf9DT3RMRAEAAAABAAAAoPv+QwBLTEQBAAAAAQAAAAhe\/kOxIUxEAQAAAAEAAABwwP1DYvhLRAEAAAABAAAA2CL9QxPPS0QBAAAAAQAAAECF\/EPEpUtEAQAAAAEAAACo5\/tDdXxLRAEAAAABAAAAEEr7QyZTS0QBAAAAAQAAAHis+kPXKUtEAQAAAAEAAADgDvpDiABLRAEAAAABAAAASHH5QznXSkQBAAAAAQAAALDT+EPqrUpEAQAAAAEAAAAYNvhDm4RKRAEAAAABAAAAgJj3Q0xbSkQBAAAAAQAAAOj69kP9MUpEAQAAAAEAAABQXfZDrwhKRAEAAAABAAAAuL\/1Q2DfSUQBAAAAAQAAACAi9UMRtklEAQAAAAEAAACIhPRDwoxJRAEAAAABAAAA8ObzQ3NjSUQBAAAAAQAAAFhJ80MkOklEAQAAAAEAAADAq\/JD1RBJRAEAAAABAAAAKA7yQ4bnSEQBAAAAAQAAAJBw8UM3vkhEAQAAAAEAAAD40vBD6JRIRAEAAAABAAAAXzXwQ5lrSEQBAAAAAQAAAMeX70NKQkhEAQAAAAEAAAAv+u5D+xhIRAEAAAABAAAAl1zuQ6zvR0QBAAAAAQAAAP++7UNdxkdEAQAAAAEAAABnIe1DDp1HRAEAAAABAAAAz4PsQ79zR0QBAAAAAQAAADfm60NwSkdEAQAAAAEAAACfSOtDISFHRAEAAAABAAAAB6vqQ9L3RkQBAAAAAQAAAG8N6kODzkZEAQAAAAEAAADXb+lDNKVGRAEAAAABAAAAP9LoQ+V7RkQBAAAAAQAAAKc06EOWUkZEAQAAAAEAAAAPl+dDRylGRAEAAAABAAAAd\/nmQ\/j\/RUQBAAAAAQAAAN9b5kOp1kVEAQAAAAEAAABHvuVDWq1FRAEAAAABAAAAryDlQwyERUQBAAAAAQAAABeD5EO9WkVEAQAAAAEAAAB\/5eNDbjFFRAEAAAABAAAA50fjQx8IRUQBAAAAAQAAAE+q4kPQ3kREAQAAAAEAAAC3DOJDgbVERAEAAAABAAAAHm\/hQzKMREQBAAAAAQAAAIbR4EPjYkREAQAAAAEAAADuM+BDlDlERAEAAAABAAAAVpbfQ0UQREQBAAAAAQAAAL743kP25kNEAQAAAAEAAAAmW95Dp71DRAEAAAABAAAAjr3dQ1iUQ0QBAAAAAQAAAPYf3UMJa0NEAQAAAAEAAABegtxDukFDRAEAAAABAAAAyOTbQ2kYQ0QBAAAAAQAAADZH20MV70JEAQAAAAEAAACjqdpDwcVCRAEAAAABAAAAEQzaQ2ycQkQBAAAAAQAAAH9u2UMYc0JEAQAAAAEAAADs0NhDxElCRAEAAAABAAAAWjPYQ3AgQkQBAAAAAQAAAMeV10Mb90FEAQAAAAEAAAA1+NZDx81BRAEAAAABAAAAo1rWQ3OkQUQBAAAAAQAAABG91UMee0FEAQAAAAEAAACEH9VDxFFBRAEAAAABAAAA+IHUQ2soQUQBAAAAAQAAAGvk00MR\/0BEAQAAAAEAAADeRtNDt9VARAEAAAABAAAAUqnSQ16sQEQBAAAAAQAAAMUL0kMEg0BEAQAAAAEAAAA5btFDqllARAEAAAABAAAArNDQQ1AwQEQBAAAAAQAAAB8z0EP3BkBEAQAAAAEAAACTlc9Dnd0\/RAEAAAABAAAABvjOQ0O0P0QBAAAAAQAAAHpazkPqij9EAQAAAAEAAADtvM1DkGE\/RAEAAAABAAAAYB\/NQzY4P0QBAAAAAQAAANSBzEPdDj9EAQAAAAEAAABH5MtDg+U+RAEAAAABAAAAu0bLQym8PkQBAAAAAQAAAC6pykPQkj5EAQAAAAEAAAChC8pDdmk+RAEAAAABAAAAFW7JQxxAPkQBAAAAAQAAAIjQyEPCFj5EAQAAAAEAAAD7MshDae09RAEAAAABAAAAb5XHQw\/EPUQBAAAAAQAAAOL3xkO1mj1EAQAAAAEAAABWWsZDXHE9RAEAAAABAAAAybzFQwJIPUQBAAAAAQAAADwfxUOoHj1EAQAAAAEAAACwgcRDT\/U8RAEAAAABAAAAI+TDQ\/XLPEQBAAAAAQAAAJdGw0ObojxEAQAAAAEAAAAKqcJDQnk8RAEAAAABAAAAfQvCQ+hPPEQBAAAAAQAAAPFtwUOOJjxEAQAAAAEAAABk0MBDNP07RAEAAAABAAAA2DLAQ9vTO0QBAAAAAQAAAEuVv0OBqjtEAQAAAAEAAAC+975DJ4E7RAEAAAABAAAAMlq+Q85XO0QBAAAAAQAAAKW8vUN0LjtEAQAAAAEAAAAZH71DGgU7RAEAAAABAAAAjIG8Q8HbOkQBAAAAAQAAAP\/ju0NnsjpEAQAAAAEAAABzRrtDDYk6RAEAAAABAAAA5qi6Q7RfOkQBAAAAAQAAAFoLukNaNjpEAQAAAAEAAADNbblDAA06RAEAAAABAAAAQNC4Q6fjOUQBAAAAAQAAALQyuENNujlEAQAAAAEAAAAnlbdD85A5RAEAAAABAAAAm\/e2Q5lnOUQBAAAAAQAAAA5atkNAPjlEAQAAAAEAAACBvLVD5hQ5RAEAAAABAAAA9R61Q4zrOEQBAAAAAQAAAGiBtEMzwjhEAQAAAAEAAADc47ND2Zg4RAEAAAABAAAAT0azQ39vOEQBAAAAAQAAAMKoskMmRjhEAQAAAAEAAAA2C7JDzBw4RAEAAAABAAAAqW2xQ3LzN0QBAAAAAQAAABzQsEMZyjdEAQAAAAEAAACQMrBDv6A3RAEAAAABAAAAA5WvQ2V3N0QBAAAAAQAAAHf3rkMLTjdEAQAAAAEAAADqWa5DsiQ3RAEAAAABAAAAXbytQ1j7NkQBAAAAAQAAANEerUP+0TZEAQAAAAEAAABEgaxDpag2RAEAAAABAAAAuOOrQ0t\/NkQBAAAAAQAAACtGq0PxVTZEAQAAAAEAAACeqKpDmCw2RAEAAAABAAAAEguqQz4DNkQBAAAAAQAAAIVtqUPk2TVEAQAAAAEAAAD5z6hDi7A1RAEAAAABAAAAbDKoQzGHNUQBAAAAAQAAAN+Up0PXXTVEAQAAAAEAAABT96ZDfTQ1RAEAAAABAAAAxlmmQyQLNUQBAAAAAQAAADq8pUPK4TREAQAAAAEAAACtHqVDcLg0RAEAAAABAAAAIIGkQxePNEQBAAAAAQAAAJTjo0O9ZTREAQAAAAEAAAAHRqNDYzw0RAEAAAABAAAAe6iiQwoTNEQBAAAAAQAAAO4KokOw6TNEAQAAAAEAAABhbaFDVsAzRAEAAAABAAAA1c+gQ\/2WM0QBAAAAAQAAAEgyoEOjbTNEAQAAAAEAAAC8lJ9DSUQzRAEAAAABAAAAL\/eeQ\/AaM0QBAAAAAQAAAKJZnkOW8TJEAQAAAAEAAAAWvJ1DPMgyRAEAAAABAAAAiR6dQ+KeMkQBAAAAAQAAAP2AnEOJdTJEAQAAAAEAAABw45tDL0wyRAEAAAABAAAA40WbQ9UiMkQBAAAAAQAAAFeomkN8+TFEAQAAAAEAAADKCppDItAxRAEAAAABAAAAPW2ZQ8imMUQBAAAAAQAAALHPmENvfTFEAQAAAAEAAAAkMphDFVQxRAEAAAABAAAAmJSXQ7sqMUQBAAAAAQAAAAv3lkNiATFEAQAAAAEAAAB+WZZDCNgwRAEAAAABAAAA8ruVQ66uMEQBAAAAAQAAAGUelUNUhTBEAQAAAAEAAADZgJRD+1swRAEAAAABAAAATOOTQ6EyMEQBAAAAAQAAAL9Fk0NHCTBEAQAAAAEAAAAzqJJD7t8vRAEAAAABAAAApgqSQ5S2L0QBAAAAAQAAABptkUM6jS9EAQAAAAEAAACNz5BD4WMvRAEAAAABAAAAADKQQ4c6L0QBAAAAAQAAAHSUj0MtES9EAQAAAAEAAADn9o5D1OcuRAEAAAABAAAAW1mOQ3q+LkQBAAAAAQAAAM67jUMglS5EAQAAAAEAAABBHo1DxmsuRAEAAAABAAAAtYCMQ21CLkQBAAAAAQAAACjji0MTGS5EAQAAAAEAAACcRYtDue8tRAEAAAABAAAAD6iKQ2DGLUQBAAAAAQAAAIIKikMGnS1EAQAAAAEAAAD2bIlDrHMtRAEAAAABAAAAac+IQ1NKLUQBAAAAAQAAAN0xiEP5IC1EAQAAAAEAAABQlIdDn\/csRAEAAAABAAAAw\/aGQ0bOLEQBAAAAAQAAADdZhkPspCxEAQAAAAEAAACqu4VDknssRAEAAAABAAAAHh6FQzlSLEQBAAAAAQAAAJGAhEPfKCxEAQAAAAEAAAAE44NDhf8rRAEAAAABAAAAf3+EQ+ApLEQBAAAAAQAAAPobhUM6VCxEAQAAAAEAAAB1uIVDlH4sRAEAAAABAAAA8FSGQ++oLEQBAAAAAQAAAGvxhkNJ0yxEAQAAAAEAAADmjYdDo\/0sRAEAAAABAAAAYSqIQ\/4nLUQBAAAAAQAAANzGiENYUi1EAQAAAAEAAABXY4lDs3wtRAEAAAABAAAA0f+JQw2nLUQBAAAAAQAAAEycikNn0S1EAQAAAAEAAADHOItDwvstRAEAAAABAAAAQtWLQxwmLkQBAAAAAQAAAL1xjEN3UC5EAQAAAAEAAAA4Do1D0XouRAEAAAABAAAAs6qNQyulLkQBAAAAAQAAAC5HjkOGzy5EAQAAAAEAAACp445D4PkuRAEAAAABAAAAJICPQzskL0QBAAAAAQAAAJ8ckEOVTi9EAQAAAAEAAAAauZBD73gvRAEAAAABAAAAlFWRQ0qjL0QBAAAAAQAAAA\/ykUOkzS9EAQAAAAEAAACKjpJD\/vcvRAEAAAABAAAABSuTQ1kiMEQBAAAAAQAAAIDHk0OzTDBEAQAAAAEAAAD7Y5RDDncwRAEAAAABAAAAdgCVQ2ihMEQBAAAAAQAAAPGclUPCyzBEAQAAAAEAAABsOZZDHfYwRAEAAAABAAAA59WWQ3cgMUQBAAAAAQAAAGJyl0PSSjFEAQAAAAEAAADdDphDLHUxRAEAAAABAAAAV6uYQ4afMUQBAAAAAQAAANJHmUPhyTFEAQAAAAEAAABN5JlDO\/QxRAEAAAABAAAAyICaQ5YeMkQBAAAAAQAAAEMdm0PwSDJEAQAAAAEAAAC+uZtDSnMyRAEAAAABAAAAOVacQ6WdMkQBAAAAAQAAALTynEP\/xzJEAQAAAAEAAAAvj51DWvIyRAEAAAABAAAAqiueQ7QcM0QBAAAAAQAAACXInkMORzNEAQAAAAEAAACfZJ9DaXEzRAEAAAABAAAAGgGgQ8ObM0QBAAAAAQAAAJWdoEMdxjNEAQAAAAEAAAAQOqFDePAzRAEAAAABAAAAi9ahQ9IaNEQBAAAAAQAAAAZzokMtRTREAQAAAAEAAACBD6NDh280RAEAAAABAAAA\/KujQ+GZNEQBAAAAAQAAAHdIpEM8xDREAQAAAAEAAADy5KRDlu40RAEAAAABAAAAbYGlQ\/EYNUQBAAAAAQAAAOgdpkNLQzVEAQAAAAEAAABiuqZDpW01RAEAAAABAAAA3VanQwCYNUQBAAAAAQAAAFjzp0NawjVEAQAAAAEAAADTj6hDtew1RAEAAAABAAAATiypQw8XNkQBAAAAAQAAAMnIqUNpQTZEAQAAAAEAAABEZapDxGs2RAEAAAABAAAAvwGrQx6WNkQBAAAAAQAAADqeq0N4wDZEAQAAAAEAAAC1OqxD0+o2RAEAAAABAAAAMNesQy0VN0QBAAAAAQAAAKtzrUOIPzdEAQAAAAEAAAAlEK5D4mk3RAEAAAABAAAAoKyuQzyUN0QBAAAAAQAAABtJr0OXvjdEAQAAAAEAAACW5a9D8eg3RAEAAAABAAAAEYKwQ0wTOEQBAAAAAQAAAIwesUOmPThEAQAAAAEAAAAHu7FDAGg4RAEAAAABAAAAgleyQ1uSOEQBAAAAAQAAAP3zskO1vDhEAQAAAAEAAAB4kLNDEOc4RAEAAAABAAAA8yy0Q2oROUQBAAAAAQAAAG7JtEPEOzlEAQAAAAEAAADoZbVDH2Y5RAEAAAABAAAAYwK2Q3mQOUQBAAAAAQAAAN6etkPUujlEAQAAAAEAAABZO7dDLuU5RAEAAAABAAAA1Ne3Q4gPOkQBAAAAAQAAAE90uEPjOTpEAQAAAAEAAADKELlDPWQ6RAEAAAABAAAARa25Q5eOOkQBAAAAAQAAAMBJukPyuDpEAQAAAAEAAAA75rpDTOM6RAEAAAABAAAAtoK7Q6cNO0QBAAAAAQAAADEfvEMBODtEAQAAAAEAAACru7xDW2I7RAEAAAABAAAAJli9Q7aMO0QBAAAAAQAAAKH0vUMQtztEAQAAAAEAAAAckb5Da+E7RAEAAAABAAAAly2\/Q8ULPEQBAAAAAQAAABLKv0MfNjxEAQAAAAEAAACNZsBDemA8RAEAAAABAAAACAPBQ9SKPEQBAAAAAQAAAIOfwUMvtTxEAQAAAAEAAAD+O8JDid88RAEAAAABAAAAedjCQ+MJPUQBAAAAAQAAAPR0w0M+ND1EAQAAAAEAAABuEcRDmF49RAEAAAABAAAA6a3EQ\/OIPUQBAAAAAQAAAGRKxUNNsz1EAQAAAAEAAADf5sVDp909RAEAAAABAAAAWoPGQwIIPkQBAAAAAQAAANUfx0NcMj5EAQAAAAEAAABQvMdDtlw+RAEAAAABAAAAy1jIQxGHPkQBAAAAAQAAAEb1yENrsT5EAQAAAAEAAADBkclDxts+RAEAAAABAAAAPC7KQyAGP0QBAAAAAQAAALbKykN6MD9EAQAAAAEAAAAxZ8tD1Vo\/RAEAAAABAAAArAPMQy+FP0QBAAAAAQAAACegzEOKrz9EAQAAAAEAAACiPM1D5Nk\/RAEAAAABAAAAHdnNQz4EQEQBAAAAAQAAAJh1zkOZLkBEAQAAAAEAAAATEs9D81hARAEAAAABAAAAjq7PQ06DQEQBAAAAAQAAAAlL0EOorUBEAQAAAAEAAACE59BDAthARAEAAAABAAAA\/4PRQ10CQUQBAAAAAQAAAHkg0kO3LEFEAQAAAAEAAAD0vNJDEVdBRAEAAAABAAAAb1nTQ2yBQUQBAAAAAQAAAOr100PGq0FEAQAAAAEAAABlktRDIdZBRAEAAAABAAAA4C7VQ3sAQkQBAAAAAQAAAFbL1UPaKkJEAQAAAAEAAADLZ9ZDOlVCRAEAAAABAAAAQATXQ5p\/QkQBAAAAAQAAALWg10P6qUJEAQAAAAEAAAAqPdhDWtRCRAEAAAABAAAAn9nYQ7n+QkQBAAAAAQAAABV22UMZKUNEAQAAAAEAAACKEtpDeVNDRAEAAAABAAAA\/67aQ9l9Q0QBAAAAAQAAAHRL20M5qENEAQAAAAEAAADl59tDnNJDRAEAAAABAAAAVYTcQwH9Q0QBAAAAAQAAAMQg3UNmJ0REAQAAAAEAAAA0vd1Dy1FERAEAAAABAAAAo1neQzB8REQBAAAAAQAAABP23kOVpkREAQAAAAEAAACCkt9D+9BERAEAAAABAAAA8i7gQ2D7REQBAAAAAQAAAGHL4EPFJUVEAQAAAAEAAADRZ+FDKlBFRAEAAAABAAAAQATiQ496RUQBAAAAAQAAALCg4kP0pEVEAQAAAAEAAAAfPeNDWc9FRAEAAAABAAAAj9njQ775RUQBAAAAAQAAAP515EMkJEZEAQAAAAEAAABuEuVDiU5GRAEAAAABAAAA3a7lQ+54RkQBAAAAAQAAAE1L5kNTo0ZEAQAAAAEAAAC85+ZDuM1GRAEAAAABAAAALITnQx34RkQBAAAAAQAAAJsg6EOCIkdEAQAAAAEAAAALvehD50xHRAEAAAABAAAAelnpQ0x3R0QBAAAAAQAAAOn16UOyoUdEAQAAAAEAAABZkupDF8xHRAEAAAABAAAAyC7rQ3z2R0QBAAAAAQAAADjL60PhIEhEAQAAAAEAAACnZ+xDRktIRAEAAAABAAAAFwTtQ6t1SEQBAAAAAQAAAIag7UMQoEhEAQAAAAEAAAD2PO5DdcpIRAEAAAABAAAAZdnuQ9v0SEQBAAAAAQAAANV170NAH0lEAQAAAAEAAABEEvBDpUlJRAEAAAABAAAAtK7wQwp0SUQBAAAAAQAAACNL8UNvnklEAQAAAAEAAACT5\/FD1MhJRAEAAAABAAAAAoTyQznzSUQBAAAAAQAAAHIg80OeHUpEAQAAAAEAAADhvPNDA0hKRAEAAAABAAAAUVn0Q2lySkQBAAAAAQAAAMD19EPOnEpEAQAAAAEAAAAwkvVDM8dKRAEAAAABAAAAny72Q5jxSkQBAAAAAQAAAA\/L9kP9G0tEAQAAAAEAAAB+Z\/dDYkZLRAEAAAABAAAA7QP4Q8dwS0QBAAAAAQAAAF2g+EMsm0tEAQAAAAEAAADMPPlDkcVLRAEAAAABAAAAPNn5Q\/fvS0QBAAAAAQAAAKt1+kNcGkxEAQAAAAEAAAAbEvtDwURMRAEAAAABAAAAiq77QyZvTEQBAAAAAQAAAPpK\/EOLmUxEAQAAAAEAAABp5\/xD8MNMRAEAAAABAAAA2YP9Q1XuTEQBAAAAAQAAAEgg\/kO6GE1EAQAAAAEAAAC4vP5DIENNRAEAAAABAAAAJ1n\/Q4VtTUQBAAAAAQAAAJf1\/0Pql01EAQAAAAEAAAADSQBET8JNRAEAAAABAAAAO5cARLTsTUQBAAAAAQAAAHPlAEQZF05EAQAAAAEAAACqMwFEfkFORAEAAAABAAAA4oEBRONrTkQBAAAAAQAAABrQAURIlk5EAQAAAAEAAABSHgJErsBORAEAAAABAAAAiWwCRBPrTkQBAAAAAQAAAMG6AkR4FU9EAQAAAAEAAAD5CANE3T9PRAEAAAABAAAAMFcDREJqT0QBAAAAAQAAAGilA0SnlE9EAQAAAAEAAACg8wNEDL9PRAEAAAABAAAA2EEERHHpT0QBAAAAAQAAAA+QBETXE1BEAQAAAAEAAABH3gREPD5QRAEAAAABAAAAfywFRKFoUEQBAAAAAQAAALd6BUQGk1BEAQAAAAEAAADuyAVEa71QRAEAAAABAAAAJhcGRNDnUEQBAAAAAQAAAF5lBkQ1ElFEAQAAAAEAAACWswZEmjxRRAEAAAABAAAAzAEHRAFnUUQBAAAAAQAAAANQB0RpkVFEAQAAAAEAAAA5ngdE0btRRAEAAAABAAAAb+wHRDnmUUQBAAAAAQAAAKU6CEShEFJEAQAAAAEAAADbiAhECTtSRAEAAAABAAAAEtcIRHFlUkQBAAAAAQAAAEglCUTZj1JEAQAAAAEAAAB+cwlEQbpSRAEAAAABAAAAtMEJRKnkUkQBAAAAAQAAAOcPCkQXD1NEAQAAAAEAAAAXXgpEizlTRAEAAAABAAAAR6wKRABkU0QBAAAAAQAAAHb6CkR0jlNEAQAAAAEAAACmSAtE6LhTRAEAAAABAAAA1pYLRF3jU0QBAAAAAQAAAAXlC0TRDVREAQAAAAEAAAA1MwxERThURAEAAAABAAAAZIEMRLpiVEQBAAAAAQAAAJTPDEQujVREAQAAAAEAAADEHQ1EordURAEAAAABAAAA82sNRBfiVEQBAAAAAQAAACO6DUSLDFVEAQAAAAEAAABTCA5E\/zZVRAEAAAABAAAAglYORHNhVUQBAAAAAQAAALKkDkToi1VEAQAAAAEAAADi8g5EXLZVRAEAAAABAAAAEUEPRNDgVUQBAAAAAQAAAEGPD0RFC1ZEAQAAAAEAAABw3Q9EuTVWRAEAAAABAAAAoCsQRC1gVkQBAAAAAQAAANB5EESiilZEAQAAAAEAAAD\/xxBEFrVWRAEAAAABAAAALxYRRIrfVkQBAAAAAQAAAF9kEUT\/CVdEAQAAAAEAAACOshFEczRXRAEAAAABAAAAvgASROdeV0QBAAAAAQAAAO1OEkRciVdEAQAAAAEAAAAdnRJE0LNXRAEAAAABAAAATesSRETeV0QBAAAAAQAAAHw5E0S5CFhEAQAAAAEAAACshxNELTNYRAEAAAABAAAA3NUTRKFdWEQBAAAAAQAAAAskFEQWiFhEAQAAAAEAAAA7chREirJYRAEAAAABAAAAa8AURP7cWEQBAAAAAQAAAJoOFURzB1lEAQAAAAEAAADKXBVE5zFZRAEAAAABAAAA+aoVRFtcWUQBAAAAAQAAACn5FUTQhllEAQAAAAEAAABZRxZERLFZRAEAAAABAAAAiJUWRLjbWUQBAAAAAQAAALjjFkQtBlpEAQAAAAEAAADoMRdEoTBaRAEAAAABAAAAF4AXRBVbWkQBAAAAAQAAAEfOF0SKhVpEAQAAAAEAAAB2HBhE\/q9aRAEAAAABAAAApmoYRHLaWkQBAAAAAQAAANa4GETnBFtEAQAAAAEAAAAFBxlEWy9bRAEAAAABAAAANVUZRM9ZW0QBAAAAAQAAAGSjGURFhFtEAQAAAAEAAACR8RlEvq5bRAEAAAABAAAAvj8aRDfZW0QBAAAAAQAAAOuNGkSwA1xEAQAAAAEAAAAY3BpEKS5cRAEAAAABAAAARSobRKJYXEQBAAAAAQAAAHJ4G0Qcg1xEAQAAAAEAAACfxhtEla1cRAEAAAABAAAAzRQcRA7YXEQBAAAAAQAAAPpiHESHAl1EAQAAAAEAAAAmsRxEAS1dRAEAAAABAAAASv8cRItXXUQBAAAAAQAAAG5NHUQVgl1EAQAAAAEAAACSmx1EoKxdRAEAAAABAAAAtukdRCrXXUQBAAAAAQAAANo3HkS0AV5EAQAAAAEAAAD+hR5EPixeRAEAAAABAAAAItQeRMlWXkQBAAAAAQAAAEYiH0RTgV5EAQAAAAEAAABqcB9E3ateRAEAAAABAAAAjr4fRGfWXkQBAAAAAQAAALIMIETyAF9EAQAAAAEAAADWWiBEfCtfRAEAAAABAAAA+qggRAZWX0QBAAAAAQAAAB33IESQgF9EAQAAAAEAAABBRSFEG6tfRAEAAAABAAAAZZMhRKXVX0QBAAAAAQAAAInhIUQvAGBEAQAAAAEAAACtLyJEuSpgRAEAAAABAAAA0X0iRERVYEQBAAAAAQAAAPXLIkTOf2BEAQAAAAEAAAAZGiNEWKpgRAEAAAABAAAAPWgjROLUYEQBAAAAAQAAAGG2I0Rt\/2BEAQAAAAEAAACFBCRE9ylhRAEAAAABAAAAqVIkRIFUYUQBAAAAAQAAAM2gJEQLf2FEAQAAAAEAAADx7iRElqlhRAEAAAABAAAAFT0lRCDUYUQBAAAAAQAAADmLJUSq\/mFEAQAAAAEAAABd2SVENSliRAEAAAABAAAAfScmRMVTYkQBAAAAAQAAAJZ1JkRkfmJEAQAAAAEAAACvwyZEBKliRAEAAAABAAAAxxEnRKPTYkQBAAAAAQAAAOBfJ0RC\/mJEAQAAAAEAAAD5rSdE4ShjRAEAAAABAAAAEvwnRIBTY0QBAAAAAQAAACtKKEQffmNEAQAAAAEAAABEmChEvqhjRAEAAAABAAAAXeYoRF3TY0QBAAAAAQAAAHU0KUT8\/WNEAQAAAAEAAACLgilEoShkRAEAAAABAAAAodApREZTZEQBAAAAAQAAALceKkTrfWREAQAAAAEAAADMbCpEkKhkRAEAAAABAAAA4roqRDTTZEQBAAAAAQAAAPgIK0TZ\/WREAQAAAAEAAAAOVytEfihlRAEAAAABAAAAJKUrRCNTZUQBAAAAAQAAADnzK0TIfWVEAQAAAAEAAABPQSxEbKhlRAEAAAABAAAAfY8sROPSZUQBAAAAAQAAALDdLERR\/WVEAQAAAAEAAADjKy1EvydmRAEAAAABAAAAFnotRC1SZkQBAAAAAQAAAEnILUSbfGZEAQAAAAEAAAB8Fi5ECadmRAEAAAABAAAAr2QuRHfRZkQBAAAAAQAAAOKyLkTm+2ZEAQAAAAEAAAAVAS9EVCZnRAEAAAABAAAASE8vRMJQZ0QBAAAAAQAAAJ+dL0TtemdEAQAAAAEAAAAN7C9E7KRnRAEAAAABAAAAezowROzOZ0QBAAAAAQAAAOmIMETr+GdEAQAAAAEAAABX1zBE6iJoRAEAAAABAAAAxSUxROlMaEQBAAAAAQAAADN0MUTodmhEAQAAAAEAAAChwjFE6KBoRAEAAAABAAAADxEyROfKaEQBAAAAAQAAAH1fMkTm9GhEAQAAAAEAAADbrTJEAx9pRAEAAAABAAAAHfwyRFZJaUQBAAAAAQAAAF5KM0Spc2lEAQAAAAEAAACgmDNE\/J1pRAEAAAABAAAA4eYzRE7IaUQBAAAAAQAAACM1NESh8mlEAQAAAAEAAABkgzRE9BxqRAEAAAABAAAAptE0REdHakQBAAAAAQAAAOcfNUSacWpEAQAAAAEAAAApbjVE7JtqRAEAAAABAAAAZbw1REnGakQBAAAAAQAAAH0KNkTr8GpEAQAAAAEAAACUWDZEjRtrRAEAAAABAAAAq6Y2RC9Ga0QBAAAAAQAAAML0NkTRcGtEAQAAAAEAAADZQjdEc5trRAEAAAABAAAA8ZA3RBXGa0QBAAAAAQAAAAjfN0S48GtEAQAAAAEAAAAfLThEWhtsRAEAAAABAAAANns4RPxFbEQBAAAAAQAAAE7JOESecGxEAQAAAAEAAABpFzlEOJtsRAEAAAABAAAAhWU5RNHFbEQBAAAAAQAAAKGzOURq8GxEAQAAAAEAAAC9ATpEAxttRAEAAAABAAAA2U86RJ1FbUQBAAAAAQAAAPWdOkQ2cG1EAQAAAAEAAAAR7DpEz5ptRAEAAAABAAAALTo7RGjFbUQBAAAAAQAAAEmIO0QB8G1EAQAAAAEAAABl1jtEmhpuRAEAAAABAAAAlCQ8RA9FbkQBAAAAAQAAAM9yPERwb25EAQAAAAEAAAAJwTxE0JluRAEAAAABAAAAQw89RDHEbkQBAAAAAQAAAH1dPUSS7m5EAQAAAAEAAAC3qz1E8hhvRAEAAAABAAAA8fk9RFNDb0QBAAAAAQAAACtIPkS0bW9EAQAAAAEAAABllj5EFJhvRAEAAAABAAAAoOQ+RHXCb0QBAAAAAQAAAOAyP0TJ7G9EAQAAAAEAAAArgT9ECxdwRAEAAAABAAAAdc8\/RE1BcEQBAAAAAQAAAMAdQESPa3BEAQAAAAEAAAAKbEBE0ZVwRAEAAAABAAAAVLpARBPAcEQBAAAAAQAAAJ8IQURV6nBEAQAAAAEAAADpVkFElxRxRAEAAAABAAAANKVBRNk+cUQBAAAAAQAAAH7zQUQcaXFEAQAAAAEAAADJQUJEXZNxRAEAAAABAAAAF5BCRJm9cUQBAAAAAQAAAGTeQkTV53FEAQAAAAEAAACyLENEERJyRAEAAAABAAAA\/3pDRE48ckQBAAAAAQAAAE3JQ0SKZnJEAQAAAAEAAACaF0RExpByRAEAAAABAAAA6GVERAK7ckQBAAAAAQAAADW0REQ\/5XJEAQAAAAEAAACDAkVEew9zRAEAAAABAAAA0FBFRLc5c0QBAAAAAQAAACyfRUTZY3NEAQAAAAEAAACJ7UVE+I1zRAEAAAABAAAA5jtGRBe4c0QBAAAAAQAAAEOKRkQ24nNEAQAAAAEAAACh2EZEVQx0RAEAAAABAAAA\/iZHRHQ2dEQBAAAAAQAAAFt1R0STYHREAQAAAAEAAAC4w0dEsop0RAEAAAABAAAAFRJIRNG0dEQBAAAAAQAAAHJgSETw3nREAQAAAAEAAADPrkhEEAl1RAEAAAABAAAALP1IRC8zdUQBAAAAAQAAAIlLSUROXXVEAQAAAAEAAADmmUlEbYd1RAEAAAABAAAAQ+hJRIyxdUQBAAAAAQAAAKA2SkSr23VEAQAAAAEAAAD9hEpEygV2RAEAAAABAAAAWtNKROkvdkQBAAAAAQAAALchS0QIWnZEAQAAAAEAAAAUcEtEJ4R2RAEAAAABAAAAcr5LREeudkQBAAAAAQAAAM8MTERm2HZEAQAAAAEAAAAsW0xEhQJ3RAEAAAABAAAAialMRKQsd0QBAAAAAQAAAOb3TETDVndEAQAAAAEAAABDRk1E4oB3RAEAAAABAAAAoJRNRAGrd0QBAAAAAQAAAP3iTUQg1XdEAQAAAAEAAABaMU5EP\/93RAEAAAABAAAAt39ORF4peEQBAAAAAQAAABTOTkR+U3hEAQAAAAEAAABxHE9EnX14RAEAAAABAAAAzmpPRLyneEQBAAAAAQAAACu5T0Tb0XhEAQAAAAEAAACIB1BE+vt4RAEAAAABAAAA5lVQRBkmeUQBAAAAAQAAAEOkUEQ4UHlEAQAAAAEAAACg8lBEV3p5RAEAAAABAAAA\/UBRRHakeUQBAAAAAQAAAFqPUUSVznlEAQAAAAEAAAC33VFEtPh5RAEAAAABAAAAHSxSRMIiekQBAAAAAQAAAIR6UkTPTHpEAQAAAAEAAADryFJE3HZ6RAEAAAABAAAAURdTROmgekQBAAAAAQAAALhlU0T2ynpEAQAAAAEAAAAftFNEA\/V6RAEAAAABAAAAhgJURBAfe0QBAAAAAQAAAOxQVEQdSXtEAQAAAAEAAABTn1REKnN7RAEAAAABAAAAuu1URDede0QBAAAAAQAAACE8VURDx3tEAQAAAAEAAACJilVETvF7RAEAAAABAAAA8dhVRFkbfEQBAAAAAQAAAFgnVkRkRXxEAQAAAAEAAADAdVZEb298RAEAAAABAAAAKMRWRHuZfEQBAAAAAQAAAI8SV0SGw3xEAQAAAAEAAAD3YFdEke18RAEAAAABAAAAX69XRJwXfUQBAAAAAQAAAMb9V0SnQX1EAQAAAAEAAAAuTFhEsmt9RAEAAAABAAAAlppYRL2VfUQBAAAAAQAAAP7oWETJv31EAQAAAAEAAABlN1lE1Ol9RAEAAAABAAAAzYVZRN8TfkQBAAAAAQAAADXUWUTqPX5EAQAAAAEAAACcIlpE9Wd+RAEAAAABAAAABHFaRACSfkQBAAAAAQAAAGy\/WkQMvH5EAQAAAAEAAADTDVtEF+Z+RAEAAAABAAAAO1xbRCIQf0QBAAAAAQAAAKOqW0QtOn9EAQAAAAEAAAAK+VtEOGR\/RAEAAAABAAAAckdcREOOf0QBAAAAAQAAANqVXEROuH9EAQAAAAEAAABC5FxEWuJ\/RAEAAAABAAAAqTJdRDIGgEQBAAAAAQAAABGBXUQ4G4BEAQAAAAEAAAB5z11EPjCARAEAAAABAAAA4B1eRENFgEQBAAAAAQAAAEhsXkRJWoBEAwAAAAMAAAAz+l5EHYCARJSqX0RBZYBEPPZfREsegEQDAAAAAwAAAORBYESrrn9ELQxgREr+fkRCfl9EorJ+RAQAAAAAAAAAgAPSKissLVokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjLC4vVk5TRGF0YVhOU09iamVjdNIqKzEyXFVJQmV6aWVyUGF0aKIzL1xVSUJlemllclBhdGgACAARABoAJAApADIANwBJAEwAUQBTAFkAXwB8AKIAwQDdAPwBGgE2AT0BWQF0AZMBrQHLAfECFgIXAhgCHQIfAiQCJgIoAi0CMgIzAjgCQEKcQp5Co0KuQrdCxULJQtBC2ULeQutC7gAAAAAAAAIBAAAAAAAAADQAAAAAAAAAAAAAAAAAAEL7"],"brushStrokeId":1,"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":5}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":6}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":7}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":8}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":9}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":10}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":11}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":12}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":13}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":14}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":15}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":16}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":17}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":18}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":19}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":20}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":21}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":22}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":23}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":24}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":25}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":26}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":27}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":28}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":29}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":30}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":31}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":32}}},{"fillRule":0,"strokeType":0,"subElement":{"path":{"_0":33}}}],"abstractTexts":[{"subElement":{"text":{"_0":0}},"textId":0},{"subElement":{"text":{"_0":1}},"textId":1},{"subElement":{"text":{"_0":2}},"textId":2},{"subElement":{"text":{"_0":3}},"textId":3},{"subElement":{"text":{"_0":4}},"textId":4},{"subElement":{"text":{"_0":5}},"textId":5},{"subElement":{"text":{"_0":6}},"textId":6},{"subElement":{"text":{"_0":7}},"textId":7},{"subElement":{"text":{"_0":8}},"textId":8},{"subElement":{"text":{"_0":9}},"textId":9}],"artboards":[{"activeLayerIndex":0,"frame":{"height":5219.235,"width":3370.815,"x":0,"y":0},"gid":"4BAC8490-E45C-4618-BA09-C62CAF1D3BDE","guideLayerId":1,"layerIds":[0],"settingsId":0,"title":"A0"}],"artboardSettings":[{"backgroundColor":{"a":1,"b":1,"h":0,"s":0},"gridAngle":45,"gridMode":0,"gridSpacing":20,"isGridVisible":false}],"brushProfiles":[{"angle":0,"containsPressure":false,"handles":[[0,0.455],[0.29545,0.36],[1,0]],"minimumWidth":0,"roundness":1},{"angle":0,"containsPressure":false,"handles":[[0,0.455],[0.29545,0.36],[1,0]],"minimumWidth":0,"roundness":1}],"brushStrokes":[{"brushProfileId":0},{"brushProfileId":1}],"compoundPaths":[],"elements":[{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"885A6306-79E3-450A-A61E-16E7305E11D3","isHidden":false,"isLocked":false,"localTransformId":0,"name":"曲线 3","opacity":1,"subElement":{"stylable":{"_0":0}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"C1AA057F-929E-476F-B4DB-1694585A3B83","isHidden":false,"isLocked":false,"localTransformId":1,"name":"曲线 5","opacity":1,"subElement":{"stylable":{"_0":1}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"4C945849-D905-4B9F-BC04-55996E44F97A","isHidden":false,"isLocked":false,"localTransformId":2,"name":"曲线 7","opacity":1,"subElement":{"stylable":{"_0":2}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"6969BD86-B88E-4B17-A4A4-846CD01C8D50","isHidden":false,"isLocked":false,"localTransformId":3,"name":"曲线 11","opacity":1,"subElement":{"stylable":{"_0":3}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"C9DFE8BF-9C66-4AC0-BDDE-6921D482CCF9","isHidden":false,"isLocked":false,"localTransformId":4,"name":"曲线 12","opacity":1,"subElement":{"stylable":{"_0":4}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"118267AF-950D-477D-8B58-910940398587","isHidden":false,"isLocked":false,"localTransformId":5,"name":"曲线 10","opacity":1,"subElement":{"stylable":{"_0":5}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"74766C5A-E0EA-401F-B228-C30ACA4165FA","isHidden":false,"isLocked":false,"localTransformId":6,"name":"曲线 8","opacity":1,"subElement":{"stylable":{"_0":6}}},{"blendMode":0,"blur":0,"elementDescription":"(rectangle)","gid":"1BE57011-AFB3-4AB8-9C3A-1D3D61BF8D48","isHidden":false,"isLocked":false,"localTransformId":7,"name":"长方形 1","opacity":1,"subElement":{"stylable":{"_0":7}}},{"blendMode":0,"blur":0,"elementDescription":"(oval)","gid":"D63779B8-468F-4E20-A132-C5BC7640DCD3","isHidden":false,"isLocked":false,"localTransformId":8,"name":"椭圆 1","opacity":1,"subElement":{"stylable":{"_0":8}}},{"blendMode":0,"blur":0,"elementDescription":"(polygon)","gid":"0ACFE55B-56C5-42FA-B4B9-A4F410BDE1F0","isHidden":false,"isLocked":false,"localTransformId":9,"name":"多边形 2","opacity":1,"subElement":{"stylable":{"_0":9}}},{"blendMode":0,"blur":0,"elementDescription":"(star)","gid":"33F21273-5752-4037-BE0B-9E8E9118E933","isHidden":false,"isLocked":false,"localTransformId":10,"name":"星 1","opacity":1,"subElement":{"stylable":{"_0":10}}},{"blendMode":0,"blur":0,"elementDescription":"(oval)","gid":"AC20CF0C-D586-423E-9C69-FE75F760B022","isHidden":false,"isLocked":false,"localTransformId":11,"name":"椭圆 2","opacity":1,"subElement":{"stylable":{"_0":11}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"83A967D3-4372-446B-911F-00C1D43E37BD","isHidden":false,"isLocked":false,"localTransformId":12,"name":"曲线 13","opacity":1,"subElement":{"stylable":{"_0":12}}},{"blendMode":0,"blur":0,"elementDescription":"(rectangle)","gid":"4472C4BB-336B-48D3-A393-AE0CBDF4F5BB","isHidden":false,"isLocked":false,"localTransformId":13,"name":"长方形 1","opacity":1,"subElement":{"stylable":{"_0":13}}},{"blendMode":0,"blur":0,"elementDescription":"(text)","gid":"FEC02EE2-4336-42E1-8320-257FE855F01B","isHidden":false,"isLocked":false,"localTransformId":14,"name":"Text 1","opacity":1,"subElement":{"stylable":{"_0":14}}},{"blendMode":0,"blur":0,"elementDescription":"(rectangle)","gid":"3D13A198-1295-467A-B078-DD3D407131B6","isHidden":false,"isLocked":false,"localTransformId":15,"name":"长方形 2","opacity":1,"subElement":{"stylable":{"_0":15}}},{"blendMode":0,"blur":0,"elementDescription":"(text)","gid":"F78ECCB7-FC37-4D85-9FB7-F188355692B9","isHidden":false,"isLocked":false,"localTransformId":16,"name":"Text 4","opacity":1,"subElement":{"stylable":{"_0":16}}},{"blendMode":0,"blur":0,"elementDescription":"(text)","gid":"17B24ADF-1A9A-4A59-87C3-A82EA15A7B89","isHidden":false,"isLocked":false,"localTransformId":17,"name":"Text 2","opacity":1,"subElement":{"stylable":{"_0":17}}},{"blendMode":0,"blur":0,"elementDescription":"(text)","gid":"E433C1A8-AB50-4BEC-AAD8-679B7CD44946","isHidden":false,"isLocked":false,"localTransformId":18,"name":"Text 3","opacity":1,"subElement":{"stylable":{"_0":18}}},{"blendMode":0,"blur":0,"elementDescription":"(text)","gid":"CD99884B-CC34-481F-9BEE-0809BF5BB8D4","isHidden":false,"isLocked":false,"localTransformId":19,"name":"Text 10","opacity":1,"subElement":{"stylable":{"_0":19}}},{"blendMode":0,"blur":0,"elementDescription":"(polygon)","gid":"D59E1F72-FC49-499A-B9A2-E9A7B8E883E4","isHidden":false,"isLocked":false,"localTransformId":20,"name":"多边形 1","opacity":1,"subElement":{"stylable":{"_0":20}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"EF29B4F9-8580-4366-A2BD-6D2F3E75A0A8","isHidden":false,"isLocked":false,"localTransformId":21,"name":"曲线 10","opacity":1,"subElement":{"stylable":{"_0":21}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"1D43E0C9-A657-4E35-8F43-9829CA26688B","isHidden":false,"isLocked":false,"localTransformId":22,"name":"曲线 11","opacity":1,"subElement":{"stylable":{"_0":22}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"C2AE3711-8CC3-496A-8654-A2284670DF12","isHidden":false,"isLocked":false,"localTransformId":23,"name":"曲线 23","opacity":1,"subElement":{"stylable":{"_0":23}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"12A2C43D-CB0F-40AF-B7D8-517E8A16CE6D","isHidden":false,"isLocked":false,"localTransformId":24,"name":"曲线 24","opacity":1,"subElement":{"stylable":{"_0":24}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"D2FF6578-11A2-4D24-B961-95CBFAF17C14","isHidden":false,"isLocked":false,"localTransformId":25,"name":"曲线 25","opacity":1,"subElement":{"stylable":{"_0":25}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"D8F5C693-F833-49B4-8D06-45C76F90400E","isHidden":false,"isLocked":false,"localTransformId":26,"name":"曲线 18","opacity":1,"subElement":{"stylable":{"_0":26}}},{"blendMode":0,"blur":0,"elementDescription":"(rectangle)","gid":"28726457-3F3B-49CD-8F4D-25E4EF14EC46","isHidden":false,"isLocked":false,"localTransformId":27,"name":"长方形 3","opacity":1,"subElement":{"stylable":{"_0":27}}},{"blendMode":0,"blur":0,"elementDescription":"(text)","gid":"55117485-DE64-4C39-888E-B657864E67F6","isHidden":false,"isLocked":false,"localTransformId":28,"name":"Text 5","opacity":1,"subElement":{"stylable":{"_0":28}}},{"blendMode":0,"blur":0,"elementDescription":"(rectangle)","gid":"8D829A0B-4A02-4068-9ABA-3E61FC1B528E","isHidden":false,"isLocked":false,"localTransformId":29,"name":"长方形 5","opacity":1,"subElement":{"stylable":{"_0":29}}},{"blendMode":0,"blur":0,"elementDescription":"(text)","gid":"28CB526A-A2D1-41C3-9630-BEB5F89C4F10","isHidden":false,"isLocked":false,"localTransformId":30,"name":"Text 7","opacity":1,"subElement":{"stylable":{"_0":30}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"609CAE11-291D-4E06-8C46-98154C41D59E","isHidden":false,"isLocked":false,"localTransformId":31,"name":"曲线 14","opacity":1,"subElement":{"stylable":{"_0":31}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"AE8A2883-7207-4F80-8FB7-024017330D48","isHidden":false,"isLocked":false,"localTransformId":32,"name":"曲线 15","opacity":1,"subElement":{"stylable":{"_0":32}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"77C3690C-0803-4328-8436-EA47D4E9F721","isHidden":false,"isLocked":false,"localTransformId":33,"name":"曲线 26","opacity":1,"subElement":{"stylable":{"_0":33}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"4B298E5B-CC4B-4EFC-AA44-C486E1377F3E","isHidden":false,"isLocked":false,"localTransformId":34,"name":"曲线 27","opacity":1,"subElement":{"stylable":{"_0":34}}},{"blendMode":0,"blur":0,"elementDescription":"(rectangle)","gid":"C2863061-B62E-4AC4-A2A6-428214098632","isHidden":false,"isLocked":false,"localTransformId":35,"name":"长方形 4","opacity":1,"subElement":{"stylable":{"_0":35}}},{"blendMode":0,"blur":0,"elementDescription":"(text)","gid":"72A9F1F3-66FD-4D78-8C07-04DA6980E570","isHidden":false,"isLocked":false,"localTransformId":36,"name":"Text 6","opacity":1,"subElement":{"stylable":{"_0":36}}},{"blendMode":0,"blur":0,"elementDescription":"(rectangle)","gid":"136276B9-588D-4F8C-907A-F76051B04B8C","isHidden":false,"isLocked":false,"localTransformId":37,"name":"长方形 6","opacity":1,"subElement":{"stylable":{"_0":37}}},{"blendMode":0,"blur":0,"elementDescription":"(text)","gid":"508B2830-F68A-494B-8E95-53962D10DBC7","isHidden":false,"isLocked":false,"localTransformId":38,"name":"Text 8","opacity":1,"subElement":{"stylable":{"_0":38}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"1F67D956-F747-4F4A-A3A4-C24F8E1A19DC","isHidden":false,"isLocked":false,"localTransformId":39,"name":"曲线 22","opacity":1,"subElement":{"stylable":{"_0":39}}},{"blendMode":0,"blur":0,"elementDescription":"(rectangle)","gid":"DE6192ED-F9C5-4213-8CAE-AC5CCBAB2730","isHidden":false,"isLocked":false,"localTransformId":40,"name":"长方形 7","opacity":1,"subElement":{"stylable":{"_0":40}}},{"blendMode":0,"blur":0,"elementDescription":"(text)","gid":"FB1A9ADD-A916-49B7-A013-A2B673CB1BC2","isHidden":false,"isLocked":false,"localTransformId":41,"name":"Text 9","opacity":1,"subElement":{"stylable":{"_0":41}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"EB71026D-07AE-4B70-891A-80445D50F050","isHidden":false,"isLocked":false,"localTransformId":42,"name":"曲线 21","opacity":1,"subElement":{"stylable":{"_0":42}}},{"blendMode":0,"blur":0,"elementDescription":"(curve)","gid":"027C341E-067D-4A01-B23F-5CBFE0433654","isHidden":false,"isLocked":false,"localTransformId":43,"name":"曲线 28","opacity":1,"subElement":{"stylable":{"_0":43}}}],"fills":[{"color":{"_0":{"a":1,"b":0,"h":0,"s":0}}},{"color":{"_0":{"a":1,"b":0,"h":0,"s":0}}},{"color":{"_0":{"a":1,"b":0,"h":0,"s":0}}},{"color":{"_0":{"a":1,"b":0,"h":0,"s":0}}}],"fillTransforms":[],"groups":[],"guideLines":[],"imageDatas":[],"images":[],"layers":[{"elementIds":[0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43],"gid":"F2910B20-92AC-426F-BEE2-D7D247FAD09C","isExpanded":false,"isLocked":false,"isVisible":true,"name":"图层 1","opacity":1},{"elementIds":[],"gid":"3687A40C-57FF-423B-92C6-3001EECB15D1","isExpanded":false,"isLocked":false,"isVisible":true,"name":"Guides","opacity":1}],"localTransforms":[{"rotation":0,"scale":[0.003857543269418784,4.898522588311835],"shear":0,"translation":[265.20326084600356,646.9898623200645]},{"rotation":1.5707963267948966,"scale":[0.003857543269418784,4.898522588311835],"shear":0,"translation":[808.8752469760434,697.4221922420109]},{"rotation":1.1344640137883268,"scale":[0.0032645398548930044,4.145493933010283],"shear":-1.0146384182905167e-08,"translation":[897.672184673118,118.91599075118825]},{"rotation":1.1344640137883268,"scale":[0.0032645398548930044,4.145493933010283],"shear":-1.0146384182905167e-08,"translation":[897.672184673118,118.91599075118825]},{"rotation":1.1344640137883268,"scale":[0.0032645398548930044,4.145493933010283],"shear":-1.0146384182905167e-08,"translation":[897.672184673118,126.91599075118825]},{"rotation":1.1344640137883268,"scale":[0.0032645398548930044,4.145493933010283],"shear":-1.0146384182905167e-08,"translation":[897.672184673118,110.91599075118825]},{"rotation":1.1344640137883268,"scale":[0.0032645398548930044,4.145493933010283],"shear":-1.0146384182905167e-08,"translation":[1062.9035545540928,118.91599075118825]},{"rotation":0,"scale":[0.4578296136952531,0.5696382796924127],"shear":0,"translation":[263.7476092961083,695.9924999999998]},{"rotation":0,"scale":[1.6584151430621432,1.1458098910964054],"shear":0,"translation":[759.8726092961083,465.064365474871]},{"rotation":0,"scale":[0.11255533463508982,0.12996770550051906],"shear":0,"translation":[644.2824643377076,312.77409194700283]},{"rotation":0,"scale":[0.15716640589641884,0.15716640589653252],"shear":0,"translation":[891.8323247616306,1030.8062659456825]},{"rotation":0.7853981633974483,"scale":[1.792284795086878,1.4620854666098821],"shear":2.2465161525973827e-14,"translation":[447.3985228565575,514.1794723436667]},{"rotation":0,"scale":[0.7690174161321011,1.0804620031229888],"shear":0,"translation":[406.06501025228977,637.3022518595867]},{"rotation":0,"scale":[0.9913130330550005,0.7626694715961855],"shear":0,"translation":[1531.2407489864127,1680.061727430526]},{"rotation":0,"scale":[0.7379803521994827,2.351291251531992],"shear":0,"translation":[1531.2407489864127,1697.3647073994127]},{"rotation":0,"scale":[0.9913130330550005,0.7388546518494222],"shear":0,"translation":[1531.2407489864127,2037.2682116563628]},{"rotation":0,"scale":[0.7379803521994827,2.351291251531992],"shear":0,"translation":[1531.2407489864127,2050.7043157061294]},{"rotation":0,"scale":[0.7379803521994827,1.2558248555909954],"shear":0,"translation":[1531.2407489864124,3108.9392869726576]},{"rotation":0,"scale":[0.7681521996930367,1.2558248555909954],"shear":0,"translation":[2129.6812199590017,3098.939286972658]},{"rotation":0,"scale":[0.25742872230217395,0.7991839755897702],"shear":0,"translation":[938.133620959096,3072.7293848911504]},{"rotation":0,"scale":[2.118575990887589,0.9745449558082896],"shear":0,"translation":[1531.2407489864122,3098.939286972658]},{"rotation":1.5707963267948966,"scale":[-0.0018252179914165182,-6.510058994268699],"shear":0,"translation":[1079.6866334222634,2195.083241830485]},{"rotation":3.141592653589793,"scale":[0.0018252179914165184,-4.908903928086663],"shear":0,"translation":[1079.6866334222632,3212.650506568621]},{"rotation":0,"scale":[0.0018252179914165184,-6.510058994268699],"shear":0,"translation":[1988.1282074958349,2197.5630958705956]},{"rotation":3.141592653589793,"scale":[0.0018252179914165184,1.3573006252774196],"shear":0,"translation":[1988.1282074958349,3131.6345883280374]},{"rotation":3.141592653589793,"scale":[0.0018252179914165184,3.8456851049526852],"shear":0,"translation":[1988.1282074958349,2699.1909355886105]},{"rotation":3.141592653589793,"scale":[0.0018252179914165184,-5.008737943365471],"shear":0,"translation":[1079.6866334222632,2420.676263192204]},{"rotation":0,"scale":[0.9913130330550005,0.7494268828928135],"shear":0,"translation":[1533.0185299681705,2392.3244613682127]},{"rotation":0,"scale":[0.7379803521994827,2.351291251531992],"shear":0,"translation":[1533.0185299681702,2403.4772068231123]},{"rotation":0,"scale":[0.9913130330550005,0.5468858474082121],"shear":0,"translation":[2368.4133479863176,2392.3244613682123]},{"rotation":0,"scale":[0.7379777629379976,1.5193589297033676],"shear":0,"translation":[2368.4133479863176,2399.058845065555]},{"rotation":0,"scale":[0.0018252179914165184,4.5177495233775815],"shear":0,"translation":[242.51403442235824,1242.298073030884]},{"rotation":0,"scale":[0.0018252179914165184,4.517749523377541],"shear":0,"translation":[244.29181540411582,1595.637681337606]},{"rotation":0,"scale":[0.0018252179914165184,4.517749523377541],"shear":0,"translation":[242.51403442235824,1952.4105724545884]},{"rotation":0,"scale":[0.0018252179914165184,4.517749523377541],"shear":0,"translation":[242.51403442235824,2260.9264525005424]},{"rotation":0,"scale":[0.9913130330550005,0.6008273358409553],"shear":0,"translation":[1531.2407489864129,2724.968846949681]},{"rotation":0,"scale":[0.7379803521994827,1.7992166232657831],"shear":0,"translation":[1531.2407489864129,2737.9688469496814]},{"rotation":0,"scale":[0.9913130330550005,0.5327636039552518],"shear":0,"translation":[699.4014929317804,2696.1237499999993]},{"rotation":0,"scale":[0.7379803521994827,3.0547385550478405],"shear":0,"translation":[701.1792739135379,2768.63]},{"rotation":0,"scale":[0.0018252179914165184,6.510058994268699],"shear":0,"translation":[247.84737736763077,3498.283103828918]},{"rotation":0,"scale":[0.9913130330550005,0.5860810990643349],"shear":0,"translation":[699.4014929317804,2033.5268943652723]},{"rotation":0,"scale":[0.7379803521994827,3.0547385550478405],"shear":0,"translation":[701.1792739135376,2047.1626566181626]},{"rotation":1.5707963267948966,"scale":[-0.0018252179914165184,-6.510058994268699],"shear":0,"translation":[725.3116334222634,956.7423623608313]},{"rotation":1.1344640137883268,"scale":[0.003264539854893004,4.145493933010283],"shear":-1.0146384182905167e-08,"translation":[682.3805984462344,502.1343988041855]}],"pathGeometries":[{"closed":false,"nodes":[{"anchorPoint":[263.7735686039921,199.8675],"cornerRadius":0,"inPoint":[263.77708369752804,-48.194999999999965],"outPoint":[263.7700535104565,447.9299999999999],"reflectionModeOverride":0},{"anchorPoint":[263.7595082298491,1192.1175],"cornerRadius":0,"inPoint":[263.7595082298491,1192.1175],"outPoint":[263.7595082298491,1192.1175],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[1255.997609296108,695.9924999999998],"cornerRadius":0,"inPoint":[1504.0601092961076,695.996015093536],"outPoint":[1007.9351092961083,695.9889849064648],"reflectionModeOverride":0},{"anchorPoint":[263.74760929610795,695.9784396258574],"cornerRadius":0,"inPoint":[263.74760929610795,695.9784396258574],"outPoint":[263.74760929610795,695.9784396258574],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[759.8726092961083,465.06436547487095],"cornerRadius":0,"inPoint":[759.8726092961083,465.06436547487095],"outPoint":[759.8726092961083,465.06436547487095],"reflectionModeOverride":0},{"anchorPoint":[644.2824643377076,312.77409194700283],"cornerRadius":0,"inPoint":[644.2824643377076,312.77409194700283],"outPoint":[644.2824643377076,312.77409194700283],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[263.7476092961083,695.9784396258569],"cornerRadius":0,"inPoint":[263.7476092961083,695.9784396258569],"outPoint":[263.7476092961083,695.9784396258569],"reflectionModeOverride":0},{"anchorPoint":[644.2824643377076,312.77409194700283],"cornerRadius":0,"inPoint":[644.2824643377076,312.77409194700283],"outPoint":[644.2824643377076,312.77409194700283],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[263.7476092961083,703.9784396258569],"cornerRadius":0,"inPoint":[263.7476092961083,703.9784396258569],"outPoint":[263.7476092961083,703.9784396258569],"reflectionModeOverride":0},{"anchorPoint":[891.8323247616306,1038.8062659456825],"cornerRadius":0,"inPoint":[891.8323247616306,1038.8062659456825],"outPoint":[891.8323247616306,1038.8062659456825],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[891.8323247616306,1022.8062659456828],"cornerRadius":0,"inPoint":[891.8323247616306,1022.8062659456828],"outPoint":[891.8323247616306,1022.8062659456828],"reflectionModeOverride":0},{"anchorPoint":[263.77356860399243,687.9925000000001],"cornerRadius":0,"inPoint":[263.77356860399243,687.9925000000001],"outPoint":[263.77356860399243,687.9925000000001],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[759.8726092961083,465.06436547487084],"cornerRadius":0,"inPoint":[759.8726092961083,465.06436547487084],"outPoint":[759.8726092961083,465.06436547487084],"reflectionModeOverride":0},{"anchorPoint":[263.7476092961083,695.9784396258569],"cornerRadius":0,"inPoint":[263.7476092961083,695.9784396258569],"outPoint":[263.7476092961083,695.9784396258569],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[235.39760929610827,667.639396406483],"cornerRadius":0,"inPoint":[235.39760929610827,667.639396406483],"outPoint":[235.39760929610827,667.639396406483],"reflectionModeOverride":0},{"anchorPoint":[292.0976092961083,667.639396406483],"cornerRadius":0,"inPoint":[292.0976092961083,667.639396406483],"outPoint":[292.0976092961083,667.639396406483],"reflectionModeOverride":0},{"anchorPoint":[292.0976092961083,724.3456035935167],"cornerRadius":0,"inPoint":[292.0976092961083,724.3456035935167],"outPoint":[292.0976092961083,724.3456035935167],"reflectionModeOverride":0},{"anchorPoint":[235.39760929610827,724.3456035935167],"cornerRadius":0,"inPoint":[235.39760929610827,724.3456035935167],"outPoint":[235.39760929610827,724.3456035935167],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[731.5226092961084,465.06436547487107],"cornerRadius":0,"inPoint":[731.5226092961084,480.7216381325739],"outPoint":[731.5226092961084,449.4070928171679],"reflectionModeOverride":0},{"anchorPoint":[759.8726092961081,436.7143654748708],"cornerRadius":0,"inPoint":[744.2153366384052,436.7143654748708],"outPoint":[775.5298819538114,436.7143654748708],"reflectionModeOverride":0},{"anchorPoint":[788.2226092961084,465.06436547487107],"cornerRadius":0,"inPoint":[788.2226092961084,449.4070928171679],"outPoint":[788.2226092961084,480.7216381325739],"reflectionModeOverride":0},{"anchorPoint":[759.8726092961081,493.41436547487086],"cornerRadius":0,"inPoint":[775.5298819538114,493.41436547487086],"outPoint":[744.2153366384052,493.41436547487086],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[644.2824643377076,341.12409194700297],"cornerRadius":0,"inPoint":[644.2824643377076,341.12409194700297],"outPoint":[644.2824643377076,341.12409194700297],"reflectionModeOverride":0},{"anchorPoint":[615.9324643377076,284.4240919470027],"cornerRadius":0,"inPoint":[615.9324643377076,284.4240919470027],"outPoint":[615.9324643377076,284.4240919470027],"reflectionModeOverride":0},{"anchorPoint":[672.6324643377075,284.4240919470027],"cornerRadius":0,"inPoint":[672.6324643377075,284.4240919470027],"outPoint":[672.6324643377075,284.4240919470027],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[891.8323247616306,1059.1562659456827],"cornerRadius":0,"inPoint":[891.8323247616306,1059.1562659456827],"outPoint":[891.8323247616306,1059.1562659456827],"reflectionModeOverride":0},{"anchorPoint":[882.6208513734277,1040.491782242954],"cornerRadius":0,"inPoint":[882.6208513734277,1040.491782242954],"outPoint":[882.6208513734277,1040.491782242954],"reflectionModeOverride":0},{"anchorPoint":[862.0233707044758,1037.4987931078017],"cornerRadius":0,"inPoint":[862.0233707044758,1037.4987931078017],"outPoint":[862.0233707044758,1037.4987931078017],"reflectionModeOverride":0},{"anchorPoint":[876.9278477330531,1022.9705186618946],"cornerRadius":0,"inPoint":[876.9278477330531,1022.9705186618946],"outPoint":[876.9278477330531,1022.9705186618946],"reflectionModeOverride":0},{"anchorPoint":[873.4093779852249,1002.4562659456826],"cornerRadius":0,"inPoint":[873.4093779852249,1002.4562659456826],"outPoint":[873.4093779852249,1002.4562659456826],"reflectionModeOverride":0},{"anchorPoint":[891.8323247616306,1012.1417822429542],"cornerRadius":0,"inPoint":[891.8323247616306,1012.1417822429542],"outPoint":[891.8323247616306,1012.1417822429542],"reflectionModeOverride":0},{"anchorPoint":[910.2552715380364,1002.4562659456826],"cornerRadius":0,"inPoint":[910.2552715380364,1002.4562659456826],"outPoint":[910.2552715380364,1002.4562659456826],"reflectionModeOverride":0},{"anchorPoint":[906.7368017902081,1022.9705186618946],"cornerRadius":0,"inPoint":[906.7368017902081,1022.9705186618946],"outPoint":[906.7368017902081,1022.9705186618946],"reflectionModeOverride":0},{"anchorPoint":[921.6412788187854,1037.4987931078017],"cornerRadius":0,"inPoint":[921.6412788187854,1037.4987931078017],"outPoint":[921.6412788187854,1037.4987931078017],"reflectionModeOverride":0},{"anchorPoint":[901.0437981498335,1040.491782242954],"cornerRadius":0,"inPoint":[901.0437981498335,1040.491782242954],"outPoint":[901.0437981498335,1040.491782242954],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[278.39051624647186,345.1714657335808],"cornerRadius":0,"inPoint":[116.26882695567633,507.2931550243757],"outPoint":[440.5122055372671,183.04977644278517],"reflectionModeOverride":0},{"anchorPoint":[740.9458086370644,220.63218656315985],"cornerRadius":0,"inPoint":[647.605263987012,127.29164191310775],"outPoint":[834.2863532871168,313.9727312132128],"reflectionModeOverride":0},{"anchorPoint":[616.4065294666441,683.1874789537526],"cornerRadius":0,"inPoint":[778.5282187574396,521.0657896629573],"outPoint":[454.2848401758485,845.3091682445486],"reflectionModeOverride":0},{"anchorPoint":[153.85123707605146,807.7267581241733],"cornerRadius":0,"inPoint":[247.19178172610395,901.0673027742253],"outPoint":[60.51069242599942,714.3862134741205],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[418.17490346069087,623.0188379071315],"cornerRadius":0,"inPoint":[368.75823070476855,562.9652450602023],"outPoint":[435.96183860443733,644.6344041026373],"reflectionModeOverride":0},{"anchorPoint":[447.398522856558,695.9925000000001],"cornerRadius":0,"inPoint":[447.398522856558,653.2637717242551],"outPoint":[447.398522856558,731.1810940380615],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[1176.8657489864127,1586.225047358047],"cornerRadius":30,"inPoint":[1176.8657489864127,1586.225047358047],"outPoint":[1176.8657489864127,1569.6565048631232],"reflectionModeOverride":0},{"anchorPoint":[1206.8657489864127,1556.225047358047],"cornerRadius":30,"inPoint":[1190.2972064914889,1556.225047358047],"outPoint":[1206.8657489864127,1556.225047358047],"reflectionModeOverride":0},{"anchorPoint":[1855.6157489864127,1556.225047358047],"cornerRadius":30,"inPoint":[1855.6157489864127,1556.225047358047],"outPoint":[1872.1842914813365,1556.225047358047],"reflectionModeOverride":0},{"anchorPoint":[1885.6157489864127,1586.225047358047],"cornerRadius":30,"inPoint":[1885.6157489864127,1569.6565048631232],"outPoint":[1885.6157489864127,1586.225047358047],"reflectionModeOverride":0},{"anchorPoint":[1885.6157489864127,1773.8984075030048],"cornerRadius":30,"inPoint":[1885.6157489864127,1773.8984075030048],"outPoint":[1885.6157489864127,1790.4669499979286],"reflectionModeOverride":0},{"anchorPoint":[1855.6157489864127,1803.8984075030048],"cornerRadius":30,"inPoint":[1872.1842914813365,1803.8984075030048],"outPoint":[1855.6157489864127,1803.8984075030048],"reflectionModeOverride":0},{"anchorPoint":[1206.8657489864127,1803.8984075030048],"cornerRadius":30,"inPoint":[1206.8657489864127,1803.8984075030048],"outPoint":[1190.2972064914889,1803.8984075030048],"reflectionModeOverride":0},{"anchorPoint":[1176.8657489864127,1773.8984075030048],"cornerRadius":30,"inPoint":[1176.8657489864127,1790.4669499979286],"outPoint":[1176.8657489864127,1773.8984075030048],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[1176.8657489864124,1947.298407503005],"cornerRadius":30,"inPoint":[1176.8657489864124,1947.298407503005],"outPoint":[1176.8657489864124,1930.729865008081],"reflectionModeOverride":0},{"anchorPoint":[1206.8657489864124,1917.298407503005],"cornerRadius":30,"inPoint":[1190.2972064914886,1917.298407503005],"outPoint":[1206.8657489864124,1917.298407503005],"reflectionModeOverride":0},{"anchorPoint":[1855.6157489864127,1917.298407503005],"cornerRadius":30,"inPoint":[1855.6157489864127,1917.298407503005],"outPoint":[1872.1842914813365,1917.298407503005],"reflectionModeOverride":0},{"anchorPoint":[1885.6157489864127,1947.298407503005],"cornerRadius":30,"inPoint":[1885.6157489864127,1930.729865008081],"outPoint":[1885.6157489864127,1947.298407503005],"reflectionModeOverride":0},{"anchorPoint":[1885.6157489864127,2127.2380158097217],"cornerRadius":30,"inPoint":[1885.6157489864127,2127.2380158097217],"outPoint":[1885.6157489864127,2143.8065583046455],"reflectionModeOverride":0},{"anchorPoint":[1855.6157489864127,2157.2380158097217],"cornerRadius":30,"inPoint":[1872.1842914813365,2157.2380158097217],"outPoint":[1855.6157489864127,2157.2380158097217],"reflectionModeOverride":0},{"anchorPoint":[1206.8657489864124,2157.2380158097217],"cornerRadius":30,"inPoint":[1206.8657489864124,2157.2380158097217],"outPoint":[1190.2972064914886,2157.2380158097217],"reflectionModeOverride":0},{"anchorPoint":[1176.8657489864124,2127.2380158097217],"cornerRadius":30,"inPoint":[1176.8657489864124,2143.8065583046455],"outPoint":[1176.8657489864124,2127.2380158097217],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[1472.963824157725,3250.847804359435],"cornerRadius":139.44997071279852,"inPoint":[1505.1492810076443,3265.653114510398],"outPoint":[1472.963824157725,3250.847804359435],"reflectionModeOverride":0},{"anchorPoint":[1201.004841623852,3125.746672393854],"cornerRadius":29.50761380282843,"inPoint":[1201.004841623852,3125.746672393854],"outPoint":[1168.8193847739326,3110.941362242891],"reflectionModeOverride":0},{"anchorPoint":[1201.004841623852,3072.131901551462],"cornerRadius":29.50761380282843,"inPoint":[1168.8193847739326,3086.937211702424],"outPoint":[1201.004841623852,3072.131901551462],"reflectionModeOverride":0},{"anchorPoint":[1472.963824157725,2947.03076958588],"cornerRadius":139.44997071280008,"inPoint":[1472.963824157725,2947.03076958588],"outPoint":[1505.1492810076443,2932.2254594349174],"reflectionModeOverride":0},{"anchorPoint":[1589.5176738151,2947.03076958588],"cornerRadius":139.44997071280008,"inPoint":[1557.3322169651806,2932.2254594349174],"outPoint":[1589.5176738151,2947.03076958588],"reflectionModeOverride":0},{"anchorPoint":[1861.476656348973,3072.131901551462],"cornerRadius":29.50761380282843,"inPoint":[1861.476656348973,3072.131901551462],"outPoint":[1893.6621131988923,3086.937211702424],"reflectionModeOverride":0},{"anchorPoint":[1861.476656348973,3125.746672393854],"cornerRadius":29.50761380282843,"inPoint":[1893.6621131988923,3110.941362242891],"outPoint":[1861.476656348973,3125.746672393854],"reflectionModeOverride":0},{"anchorPoint":[1589.5176738151,3250.847804359436],"cornerRadius":139.44997071279852,"inPoint":[1589.5176738151,3250.847804359436],"outPoint":[1557.3322169651806,3265.653114510398],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[1890.949091931686,3098.9392869726585],"cornerRadius":0,"inPoint":[1890.949091931686,3098.9392869726585],"outPoint":[1890.949091931686,3098.9392869726585],"reflectionModeOverride":0},{"anchorPoint":[2368.4133479863176,3098.939286972658],"cornerRadius":0,"inPoint":[2368.4133479863176,3098.939286972658],"outPoint":[2368.4133479863176,3098.939286972658],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[2368.4133479863176,3094.4025],"cornerRadius":0,"inPoint":[2368.4133479863176,3094.4025],"outPoint":[2368.4133479863176,3094.4025],"reflectionModeOverride":0},{"anchorPoint":[2368.4133479863176,2479.2075],"cornerRadius":0,"inPoint":[2368.4133479863176,2479.2075],"outPoint":[2368.4133479863176,2479.2075],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[1176.8657489864122,3101.4191410127687],"cornerRadius":0,"inPoint":[1176.8657489864122,3101.4191410127687],"outPoint":[1176.8657489864122,3101.4191410127687],"reflectionModeOverride":0},{"anchorPoint":[699.4014929317804,3101.4191410127683],"cornerRadius":0,"inPoint":[699.4014929317804,3101.4191410127683],"outPoint":[699.4014929317804,3101.4191410127683],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[699.4014929317802,3098.939286972658],"cornerRadius":0,"inPoint":[699.4014929317802,3098.939286972658],"outPoint":[699.4014929317802,3098.939286972658],"reflectionModeOverride":0},{"anchorPoint":[699.40149293178,2782.629999999999],"cornerRadius":0,"inPoint":[699.40149293178,2782.629999999999],"outPoint":[699.40149293178,2782.629999999999],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[699.4014929317804,2606.554248415037],"cornerRadius":0,"inPoint":[699.4014929317804,2606.554248415037],"outPoint":[699.4014929317804,2606.554248415037],"reflectionModeOverride":0},{"anchorPoint":[699.4014929317805,2124.604248415037],"cornerRadius":0,"inPoint":[699.4014929317805,2124.604248415037],"outPoint":[699.4014929317805,2124.604248415037],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[2368.4133479863176,2300.023407503005],"cornerRadius":0,"inPoint":[2368.4133479863176,2300.023407503005],"outPoint":[2368.4133479863176,2300.023407503005],"reflectionModeOverride":0},{"anchorPoint":[2368.413347986317,1860.5984075030049],"cornerRadius":0,"inPoint":[2368.413347986317,2017.5250139414877],"outPoint":[2368.413347986317,1703.671801064521],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[1178.6435299681702,2300.6380158097218],"cornerRadius":30,"inPoint":[1178.6435299681702,2300.6380158097218],"outPoint":[1178.6435299681702,2284.069473314798],"reflectionModeOverride":0},{"anchorPoint":[1208.6435299681702,2270.6380158097218],"cornerRadius":30,"inPoint":[1192.0749874732464,2270.6380158097218],"outPoint":[1208.6435299681702,2270.6380158097218],"reflectionModeOverride":0},{"anchorPoint":[1857.3935299681705,2270.6380158097218],"cornerRadius":30,"inPoint":[1857.3935299681705,2270.6380158097218],"outPoint":[1873.9620724630943,2270.6380158097218],"reflectionModeOverride":0},{"anchorPoint":[1887.3935299681705,2300.6380158097218],"cornerRadius":30,"inPoint":[1887.3935299681705,2284.069473314798],"outPoint":[1887.3935299681705,2300.6380158097218],"reflectionModeOverride":0},{"anchorPoint":[1887.3935299681705,2484.010906926704],"cornerRadius":30,"inPoint":[1887.3935299681705,2484.010906926704],"outPoint":[1887.3935299681705,2500.579449421628],"reflectionModeOverride":0},{"anchorPoint":[1857.3935299681705,2514.010906926704],"cornerRadius":30,"inPoint":[1873.9620724630943,2514.010906926704],"outPoint":[1857.3935299681705,2514.010906926704],"reflectionModeOverride":0},{"anchorPoint":[1208.6435299681702,2514.010906926704],"cornerRadius":30,"inPoint":[1208.6435299681702,2514.010906926704],"outPoint":[1192.0749874732464,2514.010906926704],"reflectionModeOverride":0},{"anchorPoint":[1178.6435299681702,2484.010906926704],"cornerRadius":30,"inPoint":[1178.6435299681702,2500.579449421628],"outPoint":[1178.6435299681702,2484.010906926704],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[2014.0383479863174,2333.5251449619627],"cornerRadius":30,"inPoint":[2014.0383479863174,2333.5251449619627],"outPoint":[2014.0383479863174,2316.956602467039],"reflectionModeOverride":0},{"anchorPoint":[2044.0383479863174,2303.5251449619627],"cornerRadius":30,"inPoint":[2027.4698054913936,2303.5251449619627],"outPoint":[2044.0383479863174,2303.5251449619627],"reflectionModeOverride":0},{"anchorPoint":[2692.7883479863176,2303.5251449619627],"cornerRadius":30,"inPoint":[2692.7883479863176,2303.5251449619627],"outPoint":[2709.3568904812414,2303.5251449619627],"reflectionModeOverride":0},{"anchorPoint":[2722.7883479863176,2333.5251449619627],"cornerRadius":30,"inPoint":[2722.7883479863176,2316.956602467039],"outPoint":[2722.7883479863176,2333.5251449619627],"reflectionModeOverride":0},{"anchorPoint":[2722.7883479863176,2451.1237777744627],"cornerRadius":30,"inPoint":[2722.7883479863176,2451.1237777744627],"outPoint":[2722.7883479863176,2467.6923202693865],"reflectionModeOverride":0},{"anchorPoint":[2692.7883479863176,2481.1237777744627],"cornerRadius":30,"inPoint":[2709.3568904812414,2481.1237777744627],"outPoint":[2692.7883479863176,2481.1237777744627],"reflectionModeOverride":0},{"anchorPoint":[2044.0383479863174,2481.1237777744627],"cornerRadius":30,"inPoint":[2044.0383479863174,2481.1237777744627],"outPoint":[2027.4698054913936,2481.1237777744627],"reflectionModeOverride":0},{"anchorPoint":[2014.0383479863174,2451.1237777744627],"cornerRadius":30,"inPoint":[2014.0383479863174,2467.6923202693865],"outPoint":[2014.0383479863174,2451.1237777744627],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[1531.2407489864127,1803.8984075030048],"cornerRadius":0,"inPoint":[1531.2407489864127,1803.8984075030048],"outPoint":[1531.2407489864127,1803.8984075030048],"reflectionModeOverride":0},{"anchorPoint":[1531.2407489864127,1917.298407503005],"cornerRadius":0,"inPoint":[1531.2407489864127,1917.298407503005],"outPoint":[1531.2407489864127,1917.298407503005],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[1533.0185299681702,2157.2380158097217],"cornerRadius":0,"inPoint":[1533.0185299681702,2157.2380158097217],"outPoint":[1533.0185299681702,2157.2380158097217],"reflectionModeOverride":0},{"anchorPoint":[1533.0185299681702,2270.6380158097218],"cornerRadius":0,"inPoint":[1533.0185299681702,2270.6380158097218],"outPoint":[1533.0185299681702,2270.6380158097218],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[1531.2407489864127,2514.010906926704],"cornerRadius":0,"inPoint":[1531.2407489864127,2514.010906926704],"outPoint":[1531.2407489864127,2514.010906926704],"reflectionModeOverride":0},{"anchorPoint":[1531.2407489864127,2627.4109069267042],"cornerRadius":0,"inPoint":[1531.2407489864127,2627.4109069267042],"outPoint":[1531.2407489864127,2627.4109069267042],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[1531.2407489864127,2822.526786972658],"cornerRadius":0,"inPoint":[1531.2407489864127,2822.526786972658],"outPoint":[1531.2407489864127,2822.526786972658],"reflectionModeOverride":0},{"anchorPoint":[1531.2407489864127,2935.926786972658],"cornerRadius":0,"inPoint":[1531.2407489864127,2935.926786972658],"outPoint":[1531.2407489864127,2935.926786972658],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[1176.8657489864127,2657.4109069267042],"cornerRadius":30,"inPoint":[1176.8657489864127,2657.4109069267042],"outPoint":[1176.8657489864127,2640.8423644317804],"reflectionModeOverride":0},{"anchorPoint":[1206.8657489864127,2627.4109069267042],"cornerRadius":30,"inPoint":[1190.2972064914889,2627.4109069267042],"outPoint":[1206.8657489864127,2627.4109069267042],"reflectionModeOverride":0},{"anchorPoint":[1855.6157489864129,2627.4109069267042],"cornerRadius":30,"inPoint":[1855.6157489864129,2627.4109069267042],"outPoint":[1872.1842914813367,2627.4109069267042],"reflectionModeOverride":0},{"anchorPoint":[1885.6157489864129,2657.4109069267042],"cornerRadius":30,"inPoint":[1885.6157489864129,2640.8423644317804],"outPoint":[1885.6157489864129,2657.4109069267042],"reflectionModeOverride":0},{"anchorPoint":[1885.6157489864129,2792.526786972658],"cornerRadius":30,"inPoint":[1885.6157489864129,2792.526786972658],"outPoint":[1885.6157489864129,2809.095329467582],"reflectionModeOverride":0},{"anchorPoint":[1855.6157489864129,2822.526786972658],"cornerRadius":30,"inPoint":[1872.1842914813367,2822.526786972658],"outPoint":[1855.6157489864129,2822.526786972658],"reflectionModeOverride":0},{"anchorPoint":[1206.8657489864127,2822.526786972658],"cornerRadius":30,"inPoint":[1206.8657489864127,2822.526786972658],"outPoint":[1190.2972064914889,2822.526786972658],"reflectionModeOverride":0},{"anchorPoint":[1176.8657489864127,2792.526786972658],"cornerRadius":30,"inPoint":[1176.8657489864127,2809.095329467582],"outPoint":[1176.8657489864127,2792.526786972658],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[345.0264929317801,2639.6175],"cornerRadius":30,"inPoint":[345.0264929317801,2639.6175],"outPoint":[345.0264929317801,2623.048957505076],"reflectionModeOverride":0},{"anchorPoint":[375.0264929317801,2609.6175],"cornerRadius":30,"inPoint":[358.4579504368563,2609.6175],"outPoint":[375.0264929317801,2609.6175],"reflectionModeOverride":0},{"anchorPoint":[1023.7764929317802,2609.6175],"cornerRadius":29.999999999999773,"inPoint":[1023.7764929317802,2609.6175],"outPoint":[1040.3450354267038,2609.6175],"reflectionModeOverride":0},{"anchorPoint":[1053.77649293178,2639.6175],"cornerRadius":29.999999999999773,"inPoint":[1053.77649293178,2623.048957505076],"outPoint":[1053.77649293178,2639.6175],"reflectionModeOverride":0},{"anchorPoint":[1053.77649293178,2752.629999999999],"cornerRadius":29.999999999999773,"inPoint":[1053.77649293178,2752.629999999999],"outPoint":[1053.77649293178,2769.198542494923],"reflectionModeOverride":0},{"anchorPoint":[1023.7764929317802,2782.629999999999],"cornerRadius":29.999999999999773,"inPoint":[1040.3450354267038,2782.629999999999],"outPoint":[1023.7764929317802,2782.629999999999],"reflectionModeOverride":0},{"anchorPoint":[375.0264929317801,2782.629999999999],"cornerRadius":30,"inPoint":[375.0264929317801,2782.629999999999],"outPoint":[358.4579504368563,2782.629999999999],"reflectionModeOverride":0},{"anchorPoint":[345.0264929317801,2752.629999999999],"cornerRadius":30,"inPoint":[345.0264929317801,2769.198542494923],"outPoint":[345.0264929317801,2752.629999999999],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[1536.5740919316852,4307.546939660433],"cornerRadius":0,"inPoint":[1536.5740919316852,4307.546939660433],"outPoint":[1536.5740919316852,4307.546939660433],"reflectionModeOverride":0},{"anchorPoint":[1536.5740919316852,4470.955886112637],"cornerRadius":0,"inPoint":[1536.5740919316852,4470.955886112637],"outPoint":[1536.5740919316852,4470.955886112637],"reflectionModeOverride":0}]},{"closed":true,"nodes":[{"anchorPoint":[345.0264929317801,1968.3633402119144],"cornerRadius":30,"inPoint":[345.0264929317801,1968.3633402119144],"outPoint":[345.0264929317801,1951.7947977169906],"reflectionModeOverride":0},{"anchorPoint":[375.0264929317801,1938.3633402119144],"cornerRadius":30,"inPoint":[358.4579504368563,1938.3633402119144],"outPoint":[375.0264929317801,1938.3633402119144],"reflectionModeOverride":0},{"anchorPoint":[1023.7764929317802,1938.3633402119144],"cornerRadius":30,"inPoint":[1023.7764929317802,1938.3633402119144],"outPoint":[1040.345035426704,1938.3633402119144],"reflectionModeOverride":0},{"anchorPoint":[1053.7764929317802,1968.3633402119144],"cornerRadius":30,"inPoint":[1053.7764929317802,1951.7947977169906],"outPoint":[1053.7764929317802,1968.3633402119144],"reflectionModeOverride":0},{"anchorPoint":[1053.7764929317802,2098.690448518631],"cornerRadius":30,"inPoint":[1053.7764929317802,2098.690448518631],"outPoint":[1053.7764929317802,2115.258991013555],"reflectionModeOverride":0},{"anchorPoint":[1023.7764929317802,2128.690448518631],"cornerRadius":30,"inPoint":[1040.345035426704,2128.690448518631],"outPoint":[1023.7764929317802,2128.690448518631],"reflectionModeOverride":0},{"anchorPoint":[375.0264929317801,2128.690448518631],"cornerRadius":30,"inPoint":[375.0264929317801,2128.690448518631],"outPoint":[358.4579504368563,2128.690448518631],"reflectionModeOverride":0},{"anchorPoint":[345.0264929317801,2098.690448518631],"cornerRadius":30,"inPoint":[345.0264929317801,2115.258991013555],"outPoint":[345.0264929317801,2098.690448518631],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[1533.0185299681702,1860.5984075030049],"cornerRadius":0,"inPoint":[1325.0587159545123,1860.5984075030049],"outPoint":[1740.9783439818282,1860.5984075030049],"reflectionModeOverride":0},{"anchorPoint":[2368.4133479863176,1860.5984075030049],"cornerRadius":0,"inPoint":[2368.4133479863176,1860.5984075030049],"outPoint":[2368.4133479863176,1860.5984075030049],"reflectionModeOverride":0}]},{"closed":false,"nodes":[{"anchorPoint":[1024.8054204455661,341.12409194700297],"cornerRadius":0,"inPoint":[1215.0668984994952,252.40698993375406],"outPoint":[834.5439423916371,429.84119396025227],"reflectionModeOverride":0},{"anchorPoint":[263.7595082298492,695.9925000000001],"cornerRadius":0,"inPoint":[263.7595082298492,695.9925000000001],"outPoint":[263.7595082298492,695.9925000000001],"reflectionModeOverride":0}]}],"paths":[{"geometryId":0,"inputParams":{"neither":{}}},{"geometryId":1,"inputParams":{"neither":{}}},{"geometryId":2,"inputParams":{"neither":{}}},{"geometryId":3,"inputParams":{"neither":{}}},{"geometryId":4,"inputParams":{"neither":{}}},{"geometryId":5,"inputParams":{"neither":{}}},{"geometryId":6,"inputParams":{"neither":{}}},{"geometryId":7,"inputParams":{"neither":{}}},{"geometryId":8,"inputParams":{"neither":{}}},{"geometryId":9,"inputParams":{"shape":{"_0":{"additionalValue":{"polygon":{"numberOfSides":3}},"endPoint":[666.1591448854804,341.12409194700297],"initialPoint":[644.2824643377076,303.3240919470028]}}}},{"geometryId":10,"inputParams":{"shape":{"_0":{"additionalValue":{"star":{"innerRadius":0.5,"numberOfPoints":5}},"endPoint":[918.9965000969992,1059.1562659456827],"initialPoint":[891.8323247616306,1027.8132768105302]}}}},{"geometryId":11,"inputParams":{"neither":{}}},{"geometryId":12,"inputParams":{"neither":{}}},{"geometryId":13,"inputParams":{"neither":{}}},{"geometryId":14,"inputParams":{"neither":{}}},{"geometryId":15,"inputParams":{"shape":{"_0":{"additionalValue":{"polygon":{"numberOfSides":4}},"endPoint":[2660.2961729291656,3277.655189780632],"initialPoint":[1531.2407489864122,3098.939286972658]}}}},{"geometryId":16,"inputParams":{"neither":{}}},{"geometryId":17,"inputParams":{"neither":{}}},{"geometryId":18,"inputParams":{"neither":{}}},{"geometryId":19,"inputParams":{"neither":{}}},{"geometryId":20,"inputParams":{"neither":{}}},{"geometryId":21,"inputParams":{"neither":{}}},{"geometryId":22,"inputParams":{"neither":{}}},{"geometryId":23,"inputParams":{"neither":{}}},{"geometryId":24,"inputParams":{"neither":{}}},{"geometryId":25,"inputParams":{"neither":{}}},{"geometryId":26,"inputParams":{"neither":{}}},{"geometryId":27,"inputParams":{"neither":{}}},{"geometryId":28,"inputParams":{"neither":{}}},{"geometryId":29,"inputParams":{"neither":{}}},{"geometryId":30,"inputParams":{"neither":{}}},{"geometryId":31,"inputParams":{"neither":{}}},{"geometryId":32,"inputParams":{"neither":{}}},{"geometryId":33,"inputParams":{"neither":{}}}],"pathStrokeStyles":[{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"startArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"startArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0.5725490196078431,"h":0.8348909657320872,"s":0.732876712328767},"width":10},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0.5725490196078431,"h":0.8348909657320872,"s":0.732876712328767},"width":10},{"basicStrokeStyle":{"cap":0,"dashPattern":[7,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0.7490196078431373,"h":0.1256544502617801,"s":1},"width":10},{"basicStrokeStyle":{"cap":0,"dashPattern":[7,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0.7490196078431373,"h":0.1256544502617801,"s":1},"width":10},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0.7490196078431373,"h":0.1256544502617801,"s":1},"width":10},{"basicStrokeStyle":{"cap":0,"dashPattern":[20,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"startArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"endArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"endArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"endArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"endArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"endArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"endArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"endArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"endArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"width":5},{"basicStrokeStyle":{"cap":1,"dashPattern":[0,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0.5217853784561157,"s":0},"startArrow":"arrow1","width":5},{"basicStrokeStyle":{"cap":0,"dashPattern":[20,0,0,0],"join":0,"position":0},"color":{"a":1,"b":0,"h":0,"s":0},"startArrow":"arrow1","width":5}],"shadows":[],"singleStyles":[{"strokeStyleId":0,"subElement":0},{"strokeStyleId":1,"subElement":1},{"strokeStyleId":2,"subElement":2},{"strokeStyleId":3,"subElement":3},{"strokeStyleId":4,"subElement":4},{"strokeStyleId":5,"subElement":5},{"strokeStyleId":6,"subElement":6},{"fillId":0,"subElement":7},{"fillId":1,"subElement":8},{"fillId":2,"subElement":9},{"fillId":3,"subElement":10},{"strokeStyleId":7,"subElement":11},{"strokeStyleId":8,"subElement":12},{"strokeStyleId":9,"subElement":13},{"strokeStyleId":10,"subElement":14},{"strokeStyleId":11,"subElement":15},{"strokeStyleId":12,"subElement":16},{"strokeStyleId":13,"subElement":17},{"strokeStyleId":14,"subElement":18},{"strokeStyleId":15,"subElement":19},{"strokeStyleId":16,"subElement":20},{"strokeStyleId":17,"subElement":21},{"strokeStyleId":18,"subElement":22},{"strokeStyleId":19,"subElement":23},{"strokeStyleId":20,"subElement":24},{"strokeStyleId":21,"subElement":25},{"strokeStyleId":22,"subElement":26},{"strokeStyleId":23,"subElement":27},{"strokeStyleId":24,"subElement":28},{"strokeStyleId":25,"subElement":29},{"strokeStyleId":26,"subElement":30},{"strokeStyleId":27,"subElement":31},{"strokeStyleId":28,"subElement":32},{"strokeStyleId":29,"subElement":33}],"stylables":[{"mask":0,"subElement":{"singleStyle":{"_0":0}}},{"mask":0,"subElement":{"singleStyle":{"_0":1}}},{"mask":0,"subElement":{"singleStyle":{"_0":2}}},{"mask":0,"subElement":{"singleStyle":{"_0":3}}},{"mask":0,"subElement":{"singleStyle":{"_0":4}}},{"mask":0,"subElement":{"singleStyle":{"_0":5}}},{"mask":0,"subElement":{"singleStyle":{"_0":6}}},{"mask":0,"subElement":{"singleStyle":{"_0":7}}},{"mask":0,"subElement":{"singleStyle":{"_0":8}}},{"mask":0,"subElement":{"singleStyle":{"_0":9}}},{"mask":0,"subElement":{"singleStyle":{"_0":10}}},{"mask":0,"subElement":{"singleStyle":{"_0":11}}},{"mask":0,"subElement":{"singleStyle":{"_0":12}}},{"mask":0,"subElement":{"singleStyle":{"_0":13}}},{"mask":0,"subElement":{"abstractText":{"_0":0}}},{"mask":0,"subElement":{"singleStyle":{"_0":14}}},{"mask":0,"subElement":{"abstractText":{"_0":1}}},{"mask":0,"subElement":{"abstractText":{"_0":2}}},{"mask":0,"subElement":{"abstractText":{"_0":3}}},{"mask":0,"subElement":{"abstractText":{"_0":4}}},{"mask":0,"subElement":{"singleStyle":{"_0":15}}},{"mask":0,"subElement":{"singleStyle":{"_0":16}}},{"mask":0,"subElement":{"singleStyle":{"_0":17}}},{"mask":0,"subElement":{"singleStyle":{"_0":18}}},{"mask":0,"subElement":{"singleStyle":{"_0":19}}},{"mask":0,"subElement":{"singleStyle":{"_0":20}}},{"mask":0,"subElement":{"singleStyle":{"_0":21}}},{"mask":0,"subElement":{"singleStyle":{"_0":22}}},{"mask":0,"subElement":{"abstractText":{"_0":5}}},{"mask":0,"subElement":{"singleStyle":{"_0":23}}},{"mask":0,"subElement":{"abstractText":{"_0":6}}},{"mask":0,"subElement":{"singleStyle":{"_0":24}}},{"mask":0,"subElement":{"singleStyle":{"_0":25}}},{"mask":0,"subElement":{"singleStyle":{"_0":26}}},{"mask":0,"subElement":{"singleStyle":{"_0":27}}},{"mask":0,"subElement":{"singleStyle":{"_0":28}}},{"mask":0,"subElement":{"abstractText":{"_0":7}}},{"mask":0,"subElement":{"singleStyle":{"_0":29}}},{"mask":0,"subElement":{"abstractText":{"_0":8}}},{"mask":0,"subElement":{"singleStyle":{"_0":30}}},{"mask":0,"subElement":{"singleStyle":{"_0":31}}},{"mask":0,"subElement":{"abstractText":{"_0":9}}},{"mask":0,"subElement":{"singleStyle":{"_0":32}}},{"mask":0,"subElement":{"singleStyle":{"_0":33}}}],"styledTexts":[{"alignment":{"values":[{"upperBound":49,"value":1}]},"fillColor":{"values":[{"upperBound":49,"value":{"a":1,"b":0,"h":0,"s":0}}]},"fontName":{"values":[{"upperBound":49,"value":"ArialMT"}]},"fontSize":{"values":[{"upperBound":49,"value":55}]},"kerning":{"values":[{"upperBound":49,"value":0}]},"lineSpacing":{"values":[{"upperBound":49,"value":0}]},"strikethrough":{"values":[{"upperBound":49,"value":false}]},"string":"NLMS Batch\nEstimate AoAs and Number of Directions","underline":{"values":[{"upperBound":49,"value":false}]}},{"alignment":{"values":[{"upperBound":58,"value":1}]},"fillColor":{"values":[{"upperBound":58,"value":{"a":1,"b":0,"h":0,"s":0}}]},"fontName":{"values":[{"upperBound":58,"value":"ArialMT"}]},"fontSize":{"values":[{"upperBound":58,"value":55}]},"kerning":{"values":[{"upperBound":58,"value":0}]},"lineSpacing":{"values":[{"upperBound":58,"value":0}]},"strikethrough":{"values":[{"upperBound":58,"value":false}]},"string":"Set beamforming vector of RIS to focus on that direction\n ","underline":{"values":[{"upperBound":58,"value":false}]}},{"alignment":{"values":[{"upperBound":33,"value":1}]},"fillColor":{"values":[{"upperBound":33,"value":{"a":1,"b":0,"h":0,"s":0}}]},"fontName":{"values":[{"upperBound":33,"value":"ArialMT"}]},"fontSize":{"values":[{"upperBound":33,"value":55}]},"kerning":{"values":[{"upperBound":33,"value":0}]},"lineSpacing":{"values":[{"upperBound":33,"value":0}]},"strikethrough":{"values":[{"upperBound":33,"value":false}]},"string":"All Estimated Directions Covered?","underline":{"values":[{"upperBound":33,"value":false}]}},{"alignment":{"values":[{"upperBound":3,"value":1}]},"fillColor":{"values":[{"upperBound":3,"value":{"a":1,"b":0,"h":0,"s":0}}]},"fontName":{"values":[{"upperBound":3,"value":"ArialMT"}]},"fontSize":{"values":[{"upperBound":3,"value":55}]},"kerning":{"values":[{"upperBound":3,"value":0}]},"lineSpacing":{"values":[{"upperBound":3,"value":0}]},"strikethrough":{"values":[{"upperBound":3,"value":false}]},"string":"No\n","underline":{"values":[{"upperBound":3,"value":false}]}},{"alignment":{"values":[{"upperBound":3,"value":1}]},"fillColor":{"values":[{"upperBound":3,"value":{"a":1,"b":0,"h":0,"s":0}}]},"fontName":{"values":[{"upperBound":3,"value":"ArialMT"}]},"fontSize":{"values":[{"upperBound":3,"value":55}]},"kerning":{"values":[{"upperBound":3,"value":0}]},"lineSpacing":{"values":[{"upperBound":3,"value":0}]},"strikethrough":{"values":[{"upperBound":3,"value":false}]},"string":"Yes","underline":{"values":[{"upperBound":3,"value":false}]}},{"alignment":{"values":[{"upperBound":60,"value":1}]},"fillColor":{"values":[{"upperBound":60,"value":{"a":1,"b":0,"h":0,"s":0}}]},"fontName":{"values":[{"upperBound":60,"value":"ArialMT"}]},"fontSize":{"values":[{"upperBound":60,"value":55}]},"kerning":{"values":[{"upperBound":60,"value":0}]},"lineSpacing":{"values":[{"upperBound":60,"value":0}]},"strikethrough":{"values":[{"upperBound":60,"value":false}]},"string":"Correlation analysis of received signal averaged over epochs","underline":{"values":[{"upperBound":60,"value":false}]}},{"alignment":{"values":[{"upperBound":29,"value":1}]},"fillColor":{"values":[{"upperBound":29,"value":{"a":1,"b":0,"h":0,"s":0}}]},"fontName":{"values":[{"upperBound":29,"value":"ArialMT"}]},"fontSize":{"values":[{"upperBound":29,"value":55}]},"kerning":{"values":[{"upperBound":29,"value":0}]},"lineSpacing":{"values":[{"upperBound":29,"value":0}]},"strikethrough":{"values":[{"upperBound":29,"value":false}]},"string":"Proceed to the Next Direction","underline":{"values":[{"upperBound":29,"value":false}]}},{"alignment":{"values":[{"upperBound":53,"value":1}]},"fillColor":{"values":[{"upperBound":53,"value":{"a":1,"b":0,"h":0,"s":0}}]},"fontName":{"values":[{"upperBound":53,"value":"ArialMT"}]},"fontSize":{"values":[{"upperBound":53,"value":55}]},"kerning":{"values":[{"upperBound":53,"value":0}]},"lineSpacing":{"values":[{"upperBound":53,"value":0}]},"strikethrough":{"values":[{"upperBound":53,"value":false}]},"string":"Estimate ToAs and Number of targets in that direction","underline":{"values":[{"upperBound":53,"value":false}]}},{"alignment":{"values":[{"upperBound":41,"value":1}]},"fillColor":{"values":[{"upperBound":41,"value":{"a":1,"b":0,"h":0,"s":0}}]},"fontName":{"values":[{"upperBound":41,"value":"ArialMT"}]},"fontSize":{"values":[{"upperBound":41,"value":55}]},"kerning":{"values":[{"upperBound":41,"value":0}]},"lineSpacing":{"values":[{"upperBound":41,"value":0}]},"strikethrough":{"values":[{"upperBound":41,"value":false}]},"string":"Calculate the number of targets estimated","underline":{"values":[{"upperBound":41,"value":false}]}},{"alignment":{"values":[{"upperBound":35,"value":1}]},"fillColor":{"values":[{"upperBound":35,"value":{"a":1,"b":0,"h":0,"s":0}}]},"fontName":{"values":[{"upperBound":35,"value":"ArialMT"}]},"fontSize":{"values":[{"upperBound":35,"value":55}]},"kerning":{"values":[{"upperBound":35,"value":0}]},"lineSpacing":{"values":[{"upperBound":35,"value":0}]},"strikethrough":{"values":[{"upperBound":35,"value":false}]},"string":"\nConvert ToA-AoA to x-y coordinates","underline":{"values":[{"upperBound":35,"value":false}]}}],"textPaths":[],"texts":[{"textFrameLimits":{"fixedSize":{"height":213.06740020718416,"width":694.5749999999998}}},{"textFrameLimits":{"fixedSize":{"height":213.06740020718416,"width":694.5749999999998}}},{"textFrameLimits":{"fixedSize":{"height":113.79931640625,"width":694.5749999999998}}},{"textFrameLimits":{"fixedSize":{"height":113.79931640625,"width":722.97224785406}}},{"textFrameLimits":{"fixedSize":{"height":72.41980416301385,"width":242.2876899908308}}},{"textFrameLimits":{"fixedSize":{"height":213.06740020718416,"width":694.5749999999998}}},{"textFrameLimits":{"fixedSize":{"height":137.68003301272938,"width":694.5725630295701}}},{"textFrameLimits":{"fixedSize":{"height":163.03995010359222,"width":694.5749999999998}}},{"textFrameLimits":{"fixedSize":{"height":276.8118164062489,"width":694.5749999999998}}},{"textFrameLimits":{"fixedSize":{"height":276.8118164062489,"width":694.5749999999998}}}],"textStrokeStyles":[]}

==> schematics/Document.json <==
{"appVersion":"5.2.6","date":743427212.733656,"drawing":{"activeArtboardIndex":0,"artboardPaths":["4BAC8490-E45C-4618-BA09-C62CAF1D3BDE0.json"],"documentVersion":"","me":"VzWJ5gWbWs+ZKkG3SdKyYDBz8rKhA+\/e6+Bxkr00Q+pf0NFQsGOZmYXxTkoMgA9XJgfyStdMvsaDU84ho8qoVwxHONKFKfrBkr6OZOInxFgWc+0qTwPKF+FnrjyG7pM8bVhG1YidnN0qGiHrY1oO0j11iBg9PLXOQTIQn6EIbogH3\/2M\/IOw+0rFKJ8KIeTcc25FuVf9O1CjRFO\/ZV72kzPGMxsDxSPq2GsyXAxN9pRQnwXrxPnOwHSE\/WKpD1tl9rAQ4SJIgqRxCA7mh8REynpOomBNEm6h8tjwbmFxdDSrA\/VU0+PlCrAHtg==","modificationDate":743427212.703981,"settings":{"artboardClip":0,"dimensionsVisible":true,"dynamicGuides":true,"guidesVisible":true,"isCMYKColorPreviewEnabled":false,"isolateActiveLayer":false,"outlineMode":false,"rulersVisible":true,"snapToEdges":false,"snapToGrid":false,"snapToGuides":true,"snapToPoints":false,"units":"Millimeters","whiteBackground":false}}}

==> schematics/Manifest.json <==
{"documentJSONFilename":"Document.json","fileFormatVersion":27,"thumbnailImageFilename":"Thumbnail.png"}
